Modelling the Utility of Group Testing for Public Health Surveillance

In epidemic or pandemic situations, resources for testing the infection status of individuals may be scarce. Although group testing can help to significantly increase testing capabilities, the (repeated) testing of entire populations can exceed the resources of any country. We thus propose an extension of the theory of group testing that takes into account the fact that definitely specifying the infection status of each individual is impossible. Our theory builds on assigning to each individual an infection status (healthy/infected), as well as an associated cost function for erroneous assignments. This cost function is versatile, e.g., it could take into account that false negative assignments are worse than false positive assignments and that false assignments in critical areas, such as health care workers, are more severe than in the general population. Based on this model, we study the optimal use of a limited number of tests to minimize the expected cost. More specifically, we utilize information-theoretic methods to give a lower bound on the expected cost and describe simple strategies that can significantly reduce the expected cost over currently known strategies. A detailed example is provided to illustrate our theory.

==> data/1SG_a10_p0.38.csv <==
R D label anchor
0.000000e+00 6.180340e-01 {$(\infty)$} {south west}
5.000000e-01 2.360680e-01 {$(2)$} {south west}
1.000000e+00 0.000000e+00 {$(1)$} {south west}


==> data/1SG_a50_p0.01.csv <==
R D label anchor
0.000000e+00 5.000000e-01 {$$} {south west}
3.125000e-02 2.650197e-01 {$(32)$} {south west}
3.225806e-02 2.576966e-01 {$$} {south west}
3.333333e-02 2.502996e-01 {$$} {south west}
3.448276e-02 2.428279e-01 {$$} {south west}
3.571429e-02 2.352807e-01 {$(28)$} {south west}
3.703704e-02 2.276573e-01 {$$} {south west}
3.846154e-02 2.199569e-01 {$$} {south west}
4.000000e-02 2.121786e-01 {$$} {south west}
4.166667e-02 2.043219e-01 {$(24)$} {south west}
4.347826e-02 1.963857e-01 {$$} {south west}
4.545455e-02 1.883694e-01 {$$} {south west}
4.761905e-02 1.802721e-01 {$$} {south west}
5.000000e-02 1.720931e-01 {$(20)$} {south west}
5.263158e-02 1.638314e-01 {$$} {south west}
5.555556e-02 1.554862e-01 {$$} {south west}
5.882353e-02 1.470568e-01 {$$} {south west}
6.250000e-02 1.385422e-01 {$(16)$} {south west}
6.666667e-02 1.299416e-01 {$$} {south west}
7.142857e-02 1.212542e-01 {$$} {south west}
7.692308e-02 1.124790e-01 {$$} {south west}
8.333333e-02 1.036151e-01 {$(12)$} {south west}
9.090909e-02 9.466175e-02 {$$} {south west}
1.000000e-01 8.561792e-02 {$$} {south west}
1.111111e-01 7.648275e-02 {$$} {south west}
1.250000e-01 6.725531e-02 {$(8)$} {south west}
1.428571e-01 5.793465e-02 {$$} {south west}
1.666667e-01 4.851985e-02 {$$} {south west}
2.000000e-01 3.900995e-02 {$$} {south west}
2.500000e-01 2.940399e-02 {$(4)$} {south west}
3.333333e-01 1.970100e-02 {$$} {south west}
5.000000e-01 9.900000e-03 {$$} {south west}
1.000000e+00 8.673617e-18 {$$} {south west}


==> data/1SG_a50_p0.01_label.csv <==
R D label anchor
3.125000e-02 2.650197e-01 {$(32)$} {south west}
3.571429e-02 2.352807e-01 {$(28)$} {south west}
4.166667e-02 2.043219e-01 {$(24)$} {south west}
5.000000e-02 1.720931e-01 {$(20)$} {south west}
6.250000e-02 1.385422e-01 {$(16)$} {south west}
8.333333e-02 1.036151e-01 {$(12)$} {south west}
1.250000e-01 6.725531e-02 {$(8)$} {south west}
2.500000e-01 2.940399e-02 {$(4)$} {south west}


==> data/1SG_a50_p0.01_m10.csv <==
R D label anchor
1.000000e-01 8.561792e-02 {$(10)$} {south west}
0.0 5.000000e-01 {$$} {south west}


==> data/1SG_a50_p0.01_m20.csv <==
R D label anchor
5.000000e-02 1.720931e-01 {$(20)$} {south west}
0.0 5.000000e-01 {$$} {south west}


==> data/1SG_a50_p0.01_m30.csv <==
R D label anchor
3.333333e-02 2.502996e-01 {$(30)$} {south west}
0.0 5.000000e-01 {$$} {south west}


==> data/1SG_a50_p0.01_m40.csv <==
R D label anchor
2.500000e-02 3.210282e-01 {$(40)$} {south west}
0.0 5.000000e-01 {$$} {south west}


==> data/1SG_a50_p0.01_m50.csv <==
R D label anchor
2.000000e-02 3.849939e-01 {$(50)$} {south west}
0.0 5.000000e-01 {$$} {south west}


==> data/2SG_a50_p0.01.csv <==
R D label anchor
0.000000e+00 5.000000e-01 {$$} {north east}
3.719074e-02 1.883694e-01 {$(66, 22)$} {north east}
3.821085e-02 1.802721e-01 {$$} {north east}
3.930883e-02 1.720931e-01 {$(60, 20)$} {north east}
4.049622e-02 1.638314e-01 {$$} {north east}
4.178705e-02 1.554862e-01 {$$} {north east}
4.319867e-02 1.470568e-01 {$$} {north east}
4.475270e-02 1.385422e-01 {$(48, 16)$} {north east}
4.647652e-02 1.299416e-01 {$$} {north east}
4.840529e-02 1.212542e-01 {$(42, 14)$} {north east}
5.054104e-02 1.124790e-01 {$$} {north east}
5.272582e-02 1.036151e-01 {$(48, 12)$} {north east}
5.521713e-02 9.466175e-02 {$$} {north east}
5.810282e-02 8.561792e-02 {$(40, 10)$} {north east}
6.150964e-02 7.648275e-02 {$$} {north east}
6.562746e-02 6.725531e-02 {$$} {north east}
7.075439e-02 5.793465e-02 {$$} {north east}
7.671660e-02 4.851985e-02 {$(30, 6)$} {north east}
8.443573e-02 3.900995e-02 {$(25, 5)$} {north east}
9.524713e-02 2.940399e-02 {$(24, 4)$} {north east}
1.107176e-01 1.970100e-02 {$$} {north east}
1.367711e-01 9.900000e-03 {$$} {north east}
1.955708e-01 8.673617e-18 {$$} {north east}


==> data/2SG_a50_p0.01_label.csv <==
R D label anchor
3.719074e-02 1.883694e-01 {$(66, 22)$} {north east}
3.930883e-02 1.720931e-01 {$(60, 20)$} {north east}
4.475270e-02 1.385422e-01 {$(48, 16)$} {north east}
4.840529e-02 1.212542e-01 {$(42, 14)$} {north east}
5.272582e-02 1.036151e-01 {$(48, 12)$} {north east}
5.810282e-02 8.561792e-02 {$(40, 10)$} {north east}
7.671660e-02 4.851985e-02 {$(30, 6)$} {north east}
8.443573e-02 3.900995e-02 {$(25, 5)$} {north east}
9.524713e-02 2.940399e-02 {$(24, 4)$} {north east}


==> data/2SG_a50_p0.01_m125_m25.csv <==
R D label anchor
0.0 5.000000e-01 {$$} {south west}
8.443573e-02 3.900995e-02 {$(25, 5)$} {south west}


==> data/2SG_a50_p0.01_m128_m27.csv <==
R D label anchor
0.0 5.000000e-01 {$$} {south west}
7.075439e-02 5.793465e-02 {$(28, 7)$} {south west}


==> data/2SG_a50_p0.01_m140_m210.csv <==
R D label anchor
0.0 5.000000e-01 {$$} {south west}
5.810282e-02 8.561792e-02 {$(40, 10)$} {south west}


==> data/2SG_a50_p0.01_m160_m220.csv <==
R D label anchor
0.0 5.000000e-01 {$$} {south west}
3.930883e-02 1.720931e-01 {$(60, 20)$} {south west}


==> data/2SG_a50_p0.01_m190_m230.csv <==
R D label anchor
0.0 5.000000e-01 {$$} {south west}
3.095338e-02 2.502996e-01 {$(90, 30)$} {south west}


==> data/2SG_p0.03_0.01_0.01.csv <==
R D label anchor
0.000000e+00 2.632200e-01 {$(\infty) (\infty) (\infty)$} {south west}
3.030303e-05 2.628540e-01 {$(33) (\infty) (\infty)$} {south west}
3.125000e-05 2.628427e-01 {$(32) (\infty) (\infty)$} {south west}
3.225806e-05 2.628310e-01 {$(31) (\infty) (\infty)$} {south west}
3.333333e-05 2.628190e-01 {$(30) (\infty) (\infty)$} {south west}
3.448276e-05 2.628066e-01 {$(29) (\infty) (\infty)$} {south west}
3.571429e-05 2.627938e-01 {$(28) (\infty) (\infty)$} {south west}
3.703704e-05 2.627806e-01 {$(27) (\infty) (\infty)$} {south west}
3.846154e-05 2.627670e-01 {$(26) (\infty) (\infty)$} {south west}
4.000000e-05 2.627530e-01 {$(25) (\infty) (\infty)$} {south west}
4.166667e-05 2.627386e-01 {$(24) (\infty) (\infty)$} {south west}
4.347826e-05 2.627237e-01 {$(23) (\infty) (\infty)$} {south west}
4.545455e-05 2.627083e-01 {$(22) (\infty) (\infty)$} {south west}
4.761905e-05 2.626925e-01 {$(21) (\infty) (\infty)$} {south west}
2.594114e-03 2.450624e-01 {$(21) (42, 7) (\infty)$} {south west}
2.596495e-03 2.450460e-01 {$(20) (42, 7) (\infty)$} {south west}
2.599126e-03 2.450292e-01 {$(19) (42, 7) (\infty)$} {south west}
2.602050e-03 2.450119e-01 {$(18) (42, 7) (\infty)$} {south west}
2.820335e-03 2.437989e-01 {$(18) (36, 6) (\infty)$} {south west}
3.113001e-02 8.801463e-02 {$(18) (36, 6) (76, 19)$} {south west}
3.113328e-02 8.799675e-02 {$(17) (36, 6) (76, 19)$} {south west}
3.197653e-02 8.366113e-02 {$(17) (36, 6) (72, 18)$} {south west}
3.198021e-02 8.364270e-02 {$(16) (36, 6) (72, 18)$} {south west}
3.290703e-02 7.928529e-02 {$(16) (36, 6) (68, 17)$} {south west}
3.291120e-02 7.926629e-02 {$(15) (36, 6) (68, 17)$} {south west}
3.318410e-02 7.804723e-02 {$(15) (35, 5) (68, 17)$} {south west}
3.420982e-02 7.366792e-02 {$(15) (35, 5) (64, 16)$} {south west}
3.421458e-02 7.364834e-02 {$(14) (35, 5) (64, 16)$} {south west}
3.423639e-02 7.356375e-02 {$(30, 10) (35, 5) (64, 16)$} {south west}
3.538041e-02 6.916244e-02 {$(30, 10) (35, 5) (60, 15)$} {south west}
3.538650e-02 6.913963e-02 {$(27, 9) (35, 5) (60, 15)$} {south west}
3.667379e-02 6.471620e-02 {$(27, 9) (35, 5) (56, 14)$} {south west}
3.668095e-02 6.469269e-02 {$(24, 8) (35, 5) (56, 14)$} {south west}
3.804266e-02 6.024702e-02 {$(24, 8) (35, 5) (65, 13)$} {south west}
3.841995e-02 5.902184e-02 {$(24, 8) (32, 4) (65, 13)$} {south west}
3.987916e-02 5.455384e-02 {$(24, 8) (32, 4) (60, 12)$} {south west}
3.988779e-02 5.452960e-02 {$(21, 7) (32, 4) (60, 12)$} {south west}
4.157220e-02 5.003915e-02 {$(21, 7) (32, 4) (55, 11)$} {south west}
4.158298e-02 5.001416e-02 {$(18, 6) (32, 4) (55, 11)$} {south west}
4.355901e-02 4.550114e-02 {$(18, 6) (32, 4) (50, 10)$} {south west}
4.410555e-02 4.426980e-02 {$(18, 6) (27, 3) (50, 10)$} {south west}
4.646916e-02 3.973410e-02 {$(18, 6) (27, 3) (45, 9)$} {south west}
4.648327e-02 3.970834e-02 {$(15, 5) (27, 3) (45, 9)$} {south west}
4.923980e-02 3.514985e-02 {$(15, 5) (27, 3) (48, 8)$} {south west}
5.243401e-02 3.056845e-02 {$(15, 5) (27, 3) (42, 7)$} {south west}
5.245293e-02 3.054189e-02 {$(16, 4) (27, 3) (42, 7)$} {south west}
5.337446e-02 2.930436e-02 {$(16, 4) (22, 2) (42, 7)$} {south west}
5.751750e-02 2.469995e-02 {$(16, 4) (22, 2) (36, 6)$} {south west}
5.754395e-02 2.467257e-02 {$(12, 3) (22, 2) (36, 6)$} {south west}
6.272371e-02 2.004501e-02 {$(12, 3) (22, 2) (35, 5)$} {south west}
6.988470e-02 1.539420e-02 {$(12, 3) (22, 2) (32, 4)$} {south west}
6.993060e-02 1.536597e-02 {$(10, 2) (22, 2) (32, 4)$} {south west}
7.200243e-02 1.412222e-02 {$(10, 2) (15, 1) (32, 4)$} {south west}
8.237576e-02 9.448044e-03 {$(10, 2) (15, 1) (27, 3)$} {south west}
8.247817e-02 9.418944e-03 {$(6, 1) (15, 1) (27, 3)$} {south west}
9.996892e-02 4.721275e-03 {$(6, 1) (15, 1) (22, 2)$} {south west}
1.392923e-01 5.227589e-18 {$(6, 1) (15, 1) (15, 1)$} {south east}


==> data/2SG_p0.03_0.01_0.01_labels.csv <==
R D label anchor
3.030303e-05 2.628540e-01 {$(33) (\infty) (\infty)$} {south west}
2.594114e-03 2.450624e-01 {$(21) (42, 7) (\infty)$} {south west}
3.113001e-02 8.801463e-02 {$(18) (36, 6) (76, 19)$} {south west}
1.392923e-01 5.227589e-18 {$(6, 1) (15, 1) (15, 1)$} {south east}


==> data/2SG_p0.05_0.00_0.05_0.00.csv <==
R D label anchor
0.000000e+00 1.071559e-01 {$(\infty) (\infty) (\infty) (\infty)$} {south west}
8.974587e-05 1.064848e-01 {$(\infty) (\infty) (20) (\infty)$} {south west}
9.446934e-05 1.064509e-01 {$(\infty) (\infty) (19) (\infty)$} {south west}
9.971763e-05 1.064154e-01 {$(\infty) (\infty) (18) (\infty)$} {south west}
1.055834e-04 1.063781e-01 {$(\infty) (\infty) (17) (\infty)$} {south west}
1.121823e-04 1.063388e-01 {$(\infty) (\infty) (16) (\infty)$} {south west}
1.196612e-04 1.062976e-01 {$(\infty) (\infty) (15) (\infty)$} {south west}
1.282084e-04 1.062544e-01 {$(\infty) (\infty) (14) (\infty)$} {south west}
1.380706e-04 1.062089e-01 {$(\infty) (\infty) (13) (\infty)$} {south west}
1.452001e-04 1.061765e-01 {$(8, 2) (\infty) (13) (\infty)$} {south west}
1.567060e-04 1.061287e-01 {$(8, 2) (\infty) (12) (\infty)$} {south west}
1.703039e-04 1.060786e-01 {$(8, 2) (\infty) (11) (\infty)$} {south west}
1.866213e-04 1.060259e-01 {$(8, 2) (\infty) (10) (\infty)$} {south west}
2.065648e-04 1.059705e-01 {$(8, 2) (\infty) (9) (\infty)$} {south west}
2.825878e-04 1.057872e-01 {$(8, 2) (\infty) (18, 6) (\infty)$} {south west}
3.086537e-02 3.581500e-02 {$(8, 2) (\infty) (18, 6) (72, 12)$} {south west}
3.226583e-02 3.277352e-02 {$(8, 2) (\infty) (18, 6) (66, 11)$} {south west}
3.229737e-02 3.270615e-02 {$(8, 2) (\infty) (15, 5) (66, 11)$} {south west}
3.230060e-02 3.269935e-02 {$(5, 1) (\infty) (15, 5) (66, 11)$} {south west}
3.395169e-02 2.964810e-02 {$(5, 1) (\infty) (15, 5) (60, 10)$} {south west}
3.399432e-02 2.957733e-02 {$(5, 1) (\infty) (12, 4) (60, 10)$} {south west}
3.597894e-02 2.651629e-02 {$(5, 1) (\infty) (12, 4) (54, 9)$} {south west}
3.816245e-02 2.344542e-02 {$(5, 1) (\infty) (12, 4) (56, 8)$} {south west}
3.822627e-02 2.337108e-02 {$(5, 1) (\infty) (9, 3) (56, 8)$} {south west}
4.095962e-02 2.029035e-02 {$(5, 1) (\infty) (9, 3) (49, 7)$} {south west}
4.202707e-02 1.911373e-02 {$(5, 1) (26, 2) (9, 3) (49, 7)$} {south west}
4.540254e-02 1.602311e-02 {$(5, 1) (26, 2) (9, 3) (48, 6)$} {south west}
4.550541e-02 1.594503e-02 {$(5, 1) (26, 2) (8, 2) (48, 6)$} {south west}
4.990258e-02 1.284449e-02 {$(5, 1) (26, 2) (8, 2) (40, 5)$} {south west}
5.035406e-02 1.258404e-02 {$(5, 1) (18, 1) (8, 2) (40, 5)$} {south west}
5.621868e-02 9.473545e-03 {$(5, 1) (18, 1) (8, 2) (36, 4)$} {south west}
6.482091e-02 6.353065e-03 {$(5, 1) (18, 1) (8, 2) (33, 3)$} {south west}
6.505492e-02 6.271045e-03 {$(5, 1) (18, 1) (5, 1) (33, 3)$} {south west}
7.950881e-02 3.140547e-03 {$(5, 1) (18, 1) (5, 1) (26, 2)$} {south west}
1.121729e-01 -2.072711e-17 {$(5, 1) (18, 1) (5, 1) (18, 1)$} {south east}


==> data/2SG_p0.05_0.00_0.05_0.00_labels.csv <==
R D label anchor
3.086537e-02 3.581500e-02 {$(8, 2) (\infty) (18, 6) (72, 12)$} {south west}
4.202707e-02 1.911373e-02 {$(5, 1) (26, 2) (9, 3) (49, 7)$} {south west}
7.950881e-02 3.140547e-03 {$(5, 1) (18, 1) (5, 1) (26, 2)$} {south west}


==> data/2SG_p0.15_0.01_0.01.csv <==
R D label anchor
0.000000e+00 5.253500e-01 {$(\infty) (\infty) (\infty)$} {south west}
3.281373e-03 4.921638e-01 {$(\infty) (32, 8) (\infty)$} {south west}
3.537719e-03 4.898337e-01 {$(\infty) (28, 7) (\infty)$} {south west}
3.883173e-02 1.940962e-01 {$(\infty) (28, 7) (66, 22)$} {south west}
3.979981e-02 1.864119e-01 {$(\infty) (28, 7) (63, 21)$} {south west}
4.009792e-02 1.840582e-01 {$(\infty) (30, 6) (63, 21)$} {south west}
4.113991e-02 1.762963e-01 {$(\infty) (30, 6) (60, 20)$} {south west}
4.226674e-02 1.684559e-01 {$(\infty) (30, 6) (57, 19)$} {south west}
4.349174e-02 1.605364e-01 {$(\infty) (30, 6) (54, 18)$} {south west}
4.387770e-02 1.581589e-01 {$(\infty) (25, 5) (54, 18)$} {south west}
4.521732e-02 1.501594e-01 {$(\infty) (25, 5) (51, 17)$} {south west}
4.669210e-02 1.420791e-01 {$(\infty) (25, 5) (48, 16)$} {south west}
4.832801e-02 1.339171e-01 {$(\infty) (25, 5) (45, 15)$} {south west}
5.015841e-02 1.256727e-01 {$(\infty) (25, 5) (42, 14)$} {south west}
5.069898e-02 1.232712e-01 {$(\infty) (24, 4) (42, 14)$} {south west}
5.272581e-02 1.149435e-01 {$(\infty) (24, 4) (52, 13)$} {south west}
5.479916e-02 1.065318e-01 {$(\infty) (24, 4) (48, 12)$} {south west}
5.716341e-02 9.803499e-02 {$(\infty) (24, 4) (44, 11)$} {south west}
5.793694e-02 9.560925e-02 {$(\infty) (18, 3) (44, 11)$} {south west}
6.067546e-02 8.702666e-02 {$(\infty) (18, 3) (40, 10)$} {south west}
6.390853e-02 7.835738e-02 {$(\infty) (18, 3) (36, 9)$} {south west}
6.407520e-02 7.798023e-02 {$(6) (18, 3) (36, 9)$} {south west}
6.798301e-02 6.922339e-02 {$(6) (18, 3) (32, 8)$} {south west}
6.801634e-02 6.915683e-02 {$(5) (18, 3) (32, 8)$} {south west}
6.931901e-02 6.670658e-02 {$(5) (16, 2) (32, 8)$} {south west}
7.418447e-02 5.786128e-02 {$(5) (16, 2) (28, 7)$} {south west}
7.984261e-02 4.892663e-02 {$(5) (16, 2) (30, 6)$} {south west}
7.989261e-02 4.884833e-02 {$(4) (16, 2) (30, 6)$} {south west}
8.721806e-02 3.982344e-02 {$(4) (16, 2) (25, 5)$} {south west}
8.730140e-02 3.973132e-02 {$(3) (16, 2) (25, 5)$} {south west}
9.756142e-02 3.061526e-02 {$(3) (16, 2) (24, 4)$} {south west}
1.005014e-01 2.814026e-02 {$(3) (11, 1) (24, 4)$} {south west}
1.006462e-01 2.803189e-02 {$(6, 2) (11, 1) (24, 4)$} {south west}
1.153277e-01 1.882375e-02 {$(6, 2) (11, 1) (18, 3)$} {south west}
1.155688e-01 1.869625e-02 {$(3, 1) (11, 1) (18, 3)$} {south west}
1.402935e-01 9.395100e-03 {$(3, 1) (11, 1) (16, 2)$} {south west}
1.960945e-01 1.042742e-17 {$(3, 1) (11, 1) (11, 1)$} {south east}


==> data/2SG_p0.15_0.01_0.01_labels.csv <==
R D label anchor
3.281373e-03 4.921638e-01 {$(\infty) (32, 8) (\infty)$} {south west}
3.883173e-02 1.940962e-01 {$(\infty) (28, 7) (66, 22)$} {south west}
6.407520e-02 7.798023e-02 {$(6) (18, 3) (36, 9)$} {south west}
1.960945e-01 1.042742e-17 {$(3, 1) (11, 1) (11, 1)$} {south east}


==> data/2SG_p0.20_0.03_0.20_0.03.csv <==
R D label anchor
0.000000e+00 9.558590e-01 {$(\infty) (\infty) (\infty) (\infty)$} {south west}
2.954255e-02 6.003631e-01 {$(\infty) (\infty) (\infty) (33)$} {south west}
3.046576e-02 5.893382e-01 {$(\infty) (\infty) (\infty) (32)$} {south west}
3.144852e-02 5.779840e-01 {$(\infty) (\infty) (\infty) (31)$} {south west}
3.249681e-02 5.662907e-01 {$(\infty) (\infty) (\infty) (30)$} {south west}
3.361739e-02 5.542482e-01 {$(\infty) (\infty) (\infty) (29)$} {south west}
3.481801e-02 5.418460e-01 {$(\infty) (\infty) (\infty) (28)$} {south west}
3.484970e-02 5.415265e-01 {$(5) (\infty) (\infty) (28)$} {south west}
3.613926e-02 5.287539e-01 {$(5) (\infty) (\infty) (27)$} {south west}
3.614718e-02 5.286761e-01 {$(4) (\infty) (\infty) (27)$} {south west}
3.753593e-02 5.155220e-01 {$(4) (\infty) (\infty) (26)$} {south west}
3.903579e-02 5.019751e-01 {$(4) (\infty) (\infty) (25)$} {south west}
4.066063e-02 4.880236e-01 {$(4) (\infty) (\infty) (24)$} {south west}
4.242676e-02 4.736554e-01 {$(4) (\infty) (\infty) (23)$} {south west}
4.435345e-02 4.588581e-01 {$(4) (\infty) (\infty) (22)$} {south west}
4.436665e-02 4.587612e-01 {$(3) (\infty) (\infty) (22)$} {south west}
4.647683e-02 4.435219e-01 {$(3) (\infty) (\infty) (21)$} {south west}
4.879803e-02 4.278276e-01 {$(3) (\infty) (\infty) (20)$} {south west}
5.136357e-02 4.116644e-01 {$(3) (\infty) (\infty) (19)$} {south west}
5.421417e-02 3.950186e-01 {$(3) (\infty) (\infty) (18)$} {south west}
5.740013e-02 3.778756e-01 {$(3) (\infty) (\infty) (17)$} {south west}
6.098434e-02 3.602206e-01 {$(3) (\infty) (\infty) (16)$} {south west}
6.101075e-02 3.601001e-01 {$(2) (\infty) (\infty) (16)$} {south west}
6.507285e-02 3.419178e-01 {$(2) (\infty) (\infty) (15)$} {south west}
6.971525e-02 3.231925e-01 {$(2) (\infty) (\infty) (14)$} {south west}
8.974476e-02 2.425292e-01 {$(2) (\infty) (\infty) (30, 10)$} {south west}
9.557234e-02 2.208355e-01 {$(2) (\infty) (\infty) (27, 9)$} {south west}
9.863748e-02 2.102166e-01 {$(2) (10, 2) (\infty) (27, 9)$} {south west}
1.054926e-01 1.878751e-01 {$(2) (10, 2) (\infty) (24, 8)$} {south west}
1.055422e-01 1.877252e-01 {$(3, 1) (10, 2) (\infty) (24, 8)$} {south west}
1.138199e-01 1.647164e-01 {$(3, 1) (10, 2) (\infty) (21, 7)$} {south west}
1.241736e-01 1.410204e-01 {$(3, 1) (10, 2) (\infty) (18, 6)$} {south west}
1.377735e-01 1.166167e-01 {$(3, 1) (10, 2) (\infty) (15, 5)$} {south west}
1.400659e-01 1.127658e-01 {$(3, 1) (10, 2) (5) (15, 5)$} {south west}
1.414277e-01 1.104892e-01 {$(3, 1) (6, 1) (5) (15, 5)$} {south west}
1.420008e-01 1.095504e-01 {$(3, 1) (6, 1) (4) (15, 5)$} {south west}
1.598808e-01 8.441787e-02 {$(3, 1) (6, 1) (4) (16, 4)$} {south west}
1.608360e-01 8.325025e-02 {$(3, 1) (6, 1) (3) (16, 4)$} {south west}
1.863048e-01 5.736707e-02 {$(3, 1) (6, 1) (3) (12, 3)$} {south west}
1.882152e-01 5.591482e-02 {$(3, 1) (6, 1) (2) (12, 3)$} {south west}
2.320476e-01 2.925861e-02 {$(3, 1) (6, 1) (2) (10, 2)$} {south west}
2.356424e-01 2.745233e-02 {$(3, 1) (6, 1) (3, 1) (10, 2)$} {south west}
3.341661e-01 2.495111e-17 {$(3, 1) (6, 1) (3, 1) (6, 1)$} {south east}


==> data/2SG_p0.20_0.03_0.20_0.03_labels.csv <==
R D label anchor
2.954255e-02 6.003631e-01 {$(\infty) (\infty) (\infty) (33)$} {south west}
3.484970e-02 5.415265e-01 {$(5) (\infty) (\infty) (28)$} {south west}
4.242676e-02 4.736554e-01 {$(4) (\infty) (\infty) (23)$} {south west}
6.971525e-02 3.231925e-01 {$(2) (\infty) (\infty) (14)$} {south west}
8.974476e-02 2.425292e-01 {$(2) (\infty) (\infty) (30, 10)$} {south west}
9.863748e-02 2.102166e-01 {$(2) (10, 2) (\infty) (27, 9)$} {south west}
1.138199e-01 1.647164e-01 {$(3, 1) (10, 2) (\infty) (21, 7)$} {south west}
1.414277e-01 1.104892e-01 {$(3, 1) (6, 1) (5) (15, 5)$} {south west}
1.882152e-01 5.591482e-02 {$(3, 1) (6, 1) (2) (12, 3)$} {south west}


==> data/RD_a10_p0.01.csv <==
R D
0.000000e+00 1.000000e-01
1.714726e-04 9.964876e-02
5.899227e-04 9.879412e-02
1.007271e-03 9.794524e-02
1.423505e-03 9.710212e-02
1.838608e-03 9.626474e-02
2.252569e-03 9.543308e-02
2.665374e-03 9.460713e-02
3.077008e-03 9.378688e-02
3.487460e-03 9.297230e-02
3.896716e-03 9.216339e-02
4.304763e-03 9.136012e-02
4.711588e-03 9.056249e-02
5.117180e-03 8.977047e-02
5.521525e-03 8.898405e-02
5.924613e-03 8.820321e-02
6.326430e-03 8.742794e-02
6.726965e-03 8.665821e-02
7.126207e-03 8.589401e-02
7.524144e-03 8.513533e-02
7.920764e-03 8.438214e-02
8.316058e-03 8.363442e-02
8.710014e-03 8.289217e-02
9.102621e-03 8.215535e-02
9.493869e-03 8.142395e-02
9.883747e-03 8.069796e-02
1.027225e-02 7.997735e-02
1.065936e-02 7.926210e-02
1.104506e-02 7.855220e-02
1.142937e-02 7.784762e-02
1.181225e-02 7.714834e-02
1.219370e-02 7.645435e-02
1.257372e-02 7.576563e-02
1.295229e-02 7.508214e-02
1.332941e-02 7.440389e-02
1.370507e-02 7.373083e-02
1.407925e-02 7.306296e-02
1.445196e-02 7.240024e-02
1.482317e-02 7.174267e-02
1.519290e-02 7.109022e-02
1.556112e-02 7.044286e-02
1.592783e-02 6.980058e-02
1.629302e-02 6.916335e-02
1.665669e-02 6.853116e-02
1.701882e-02 6.790397e-02
1.737942e-02 6.728178e-02
1.773847e-02 6.666454e-02
1.809598e-02 6.605226e-02
1.845192e-02 6.544489e-02
1.880630e-02 6.484242e-02
1.915912e-02 6.424482e-02
1.951035e-02 6.365208e-02
1.986001e-02 6.306417e-02
2.020808e-02 6.248106e-02
2.055456e-02 6.190274e-02
2.089944e-02 6.132917e-02
2.124273e-02 6.076035e-02
2.158440e-02 6.019623e-02
2.192447e-02 5.963681e-02
2.226292e-02 5.908205e-02
2.259976e-02 5.853193e-02
2.293497e-02 5.798643e-02
2.326856e-02 5.744553e-02
2.360051e-02 5.690919e-02
2.393084e-02 5.637740e-02
2.425952e-02 5.585014e-02
2.458657e-02 5.532737e-02
2.491197e-02 5.480907e-02
2.523573e-02 5.429522e-02
2.555784e-02 5.378580e-02
2.587830e-02 5.328078e-02
2.619710e-02 5.278013e-02
2.651425e-02 5.228384e-02
2.682974e-02 5.179187e-02
2.714358e-02 5.130420e-02
2.745575e-02 5.082081e-02
2.776626e-02 5.034167e-02
2.807510e-02 4.986676e-02
2.838228e-02 4.939605e-02
2.868779e-02 4.892952e-02
2.899164e-02 4.846715e-02
2.929382e-02 4.800890e-02
2.959433e-02 4.755475e-02
2.989317e-02 4.710468e-02
3.019034e-02 4.665867e-02
3.048584e-02 4.621668e-02
3.077967e-02 4.577869e-02
3.107183e-02 4.534469e-02
3.136232e-02 4.491463e-02
3.165114e-02 4.448851e-02
3.193829e-02 4.406628e-02
3.222377e-02 4.364794e-02
3.250759e-02 4.323344e-02
3.278974e-02 4.282278e-02
3.307022e-02 4.241591e-02
3.334904e-02 4.201283e-02
3.362619e-02 4.161349e-02
3.390169e-02 4.121789e-02
3.417552e-02 4.082598e-02
3.444770e-02 4.043775e-02
3.471821e-02 4.005318e-02
3.498708e-02 3.967223e-02
3.525429e-02 3.929488e-02
3.551985e-02 3.892112e-02
3.578376e-02 3.855090e-02
3.604602e-02 3.818421e-02
3.630664e-02 3.782102e-02
3.656562e-02 3.746132e-02
3.682297e-02 3.710506e-02
3.707868e-02 3.675223e-02
3.733275e-02 3.640281e-02
3.758520e-02 3.605677e-02
3.783602e-02 3.571408e-02
3.808522e-02 3.537472e-02
3.833280e-02 3.503866e-02
3.857876e-02 3.470589e-02
3.882311e-02 3.437637e-02
3.906586e-02 3.405008e-02
3.930700e-02 3.372700e-02
3.954654e-02 3.340711e-02
3.978448e-02 3.309037e-02
4.002083e-02 3.277677e-02
4.025559e-02 3.246628e-02
4.048877e-02 3.215888e-02
4.072038e-02 3.185454e-02
4.095040e-02 3.155323e-02
4.117886e-02 3.125495e-02
4.140575e-02 3.095965e-02
4.163108e-02 3.066732e-02
4.185486e-02 3.037794e-02
4.207708e-02 3.009147e-02
4.229776e-02 2.980791e-02
4.251690e-02 2.952721e-02
4.273450e-02 2.924937e-02
4.295058e-02 2.897435e-02
4.316513e-02 2.870214e-02
4.337816e-02 2.843270e-02
4.358967e-02 2.816603e-02
4.379968e-02 2.790208e-02
4.400819e-02 2.764085e-02
4.421520e-02 2.738231e-02
4.442072e-02 2.712644e-02
4.462476e-02 2.687321e-02
4.482732e-02 2.662260e-02
4.502840e-02 2.637459e-02
4.522802e-02 2.612915e-02
4.542618e-02 2.588627e-02
4.562288e-02 2.564592e-02
4.581814e-02 2.540808e-02
4.601195e-02 2.517273e-02
4.620433e-02 2.493984e-02
4.639528e-02 2.470940e-02
4.658481e-02 2.448138e-02
4.677292e-02 2.425577e-02
4.695962e-02 2.403253e-02
4.714492e-02 2.381165e-02
4.732883e-02 2.359311e-02
4.751135e-02 2.337688e-02
4.769248e-02 2.316295e-02
4.787224e-02 2.295129e-02
4.805063e-02 2.274189e-02
4.822766e-02 2.253471e-02
4.840334e-02 2.232975e-02
4.857767e-02 2.212698e-02
4.875066e-02 2.192638e-02
4.892232e-02 2.172793e-02
4.909265e-02 2.153162e-02
4.926166e-02 2.133741e-02
4.942936e-02 2.114529e-02
4.959575e-02 2.095524e-02
4.976085e-02 2.076725e-02
4.992466e-02 2.058128e-02
5.008719e-02 2.039732e-02
5.024845e-02 2.021536e-02
5.040843e-02 2.003537e-02
5.056716e-02 1.985733e-02
5.072463e-02 1.968123e-02
5.088086e-02 1.950704e-02
5.103585e-02 1.933475e-02
5.118961e-02 1.916434e-02
5.134215e-02 1.899579e-02
5.149348e-02 1.882908e-02
5.164360e-02 1.866419e-02
5.179252e-02 1.850110e-02
5.194024e-02 1.833980e-02
5.208679e-02 1.818027e-02
5.223215e-02 1.802248e-02
5.237635e-02 1.786643e-02
5.251939e-02 1.771210e-02
5.266127e-02 1.755946e-02
5.280201e-02 1.740850e-02
5.294161e-02 1.725920e-02
5.308008e-02 1.711155e-02
5.321743e-02 1.696553e-02
5.335366e-02 1.682112e-02
5.348879e-02 1.667830e-02
5.362282e-02 1.653706e-02
5.375575e-02 1.639737e-02
5.388760e-02 1.625924e-02
5.401838e-02 1.612263e-02
5.414809e-02 1.598753e-02
5.427674e-02 1.585393e-02
5.440434e-02 1.572181e-02
5.453089e-02 1.559115e-02
5.465640e-02 1.546194e-02
5.478089e-02 1.533416e-02
5.490435e-02 1.520780e-02
5.502681e-02 1.508284e-02
5.514825e-02 1.495926e-02
5.526870e-02 1.483706e-02
5.538816e-02 1.471621e-02
5.550663e-02 1.459670e-02
5.562413e-02 1.447852e-02
5.574067e-02 1.436165e-02
5.585624e-02 1.424608e-02
5.597086e-02 1.413178e-02
5.608454e-02 1.401876e-02
5.619728e-02 1.390699e-02
5.630910e-02 1.379646e-02
5.641999e-02 1.368715e-02
5.652997e-02 1.357906e-02
5.663904e-02 1.347216e-02
5.674722e-02 1.336645e-02
5.685450e-02 1.326190e-02
5.696090e-02 1.315852e-02
5.706643e-02 1.305628e-02
5.717109e-02 1.295516e-02
5.727488e-02 1.285517e-02
5.737783e-02 1.275628e-02
5.747993e-02 1.265848e-02
5.758119e-02 1.256176e-02
5.768162e-02 1.246611e-02
5.778123e-02 1.237151e-02
5.788002e-02 1.227796e-02
5.797800e-02 1.218543e-02
5.807519e-02 1.209392e-02
5.817157e-02 1.200341e-02
5.826718e-02 1.191389e-02
5.836200e-02 1.182536e-02
5.845605e-02 1.173780e-02
5.854933e-02 1.165119e-02
5.864186e-02 1.156553e-02
5.873364e-02 1.148081e-02
5.882467e-02 1.139700e-02
5.891497e-02 1.131411e-02
5.900454e-02 1.123212e-02
5.909338e-02 1.115102e-02
5.918151e-02 1.107080e-02
5.926893e-02 1.099145e-02
5.935565e-02 1.091296e-02
5.944168e-02 1.083531e-02
5.952702e-02 1.075850e-02
5.961167e-02 1.068252e-02
5.969566e-02 1.060735e-02
5.977897e-02 1.053299e-02
5.986163e-02 1.045942e-02
5.994363e-02 1.038665e-02
6.002498e-02 1.031464e-02
6.010570e-02 1.024340e-02
6.018578e-02 1.017292e-02
6.026523e-02 1.010319e-02
6.034406e-02 1.003419e-02
6.042228e-02 9.965927e-03
6.049989e-02 9.898379e-03
6.057690e-02 9.831540e-03
6.065331e-02 9.765403e-03
6.072914e-02 9.699957e-03
6.080438e-02 9.635195e-03
6.087905e-02 9.571107e-03
6.095314e-02 9.507684e-03
6.102668e-02 9.444918e-03
6.109965e-02 9.382801e-03
6.117208e-02 9.321324e-03
6.124396e-02 9.260478e-03
6.131530e-02 9.200256e-03
6.138610e-02 9.140650e-03
6.145638e-02 9.081651e-03
6.152614e-02 9.023251e-03
6.159538e-02 8.965443e-03
6.166412e-02 8.908219e-03
6.173235e-02 8.851571e-03
6.180008e-02 8.795491e-03
6.186732e-02 8.739973e-03
6.193407e-02 8.685007e-03
6.200034e-02 8.630589e-03
6.206614e-02 8.576709e-03
6.213147e-02 8.523360e-03
6.219633e-02 8.470537e-03
6.226074e-02 8.418231e-03
6.232469e-02 8.366436e-03
6.238820e-02 8.315145e-03
6.245126e-02 8.264351e-03
6.251388e-02 8.214047e-03
6.257608e-02 8.164228e-03
6.263785e-02 8.114885e-03
6.269919e-02 8.066014e-03
6.276012e-02 8.017606e-03
6.282064e-02 7.969658e-03
6.288076e-02 7.922161e-03
6.294047e-02 7.875109e-03
6.299979e-02 7.828498e-03
6.305871e-02 7.782320e-03
6.311725e-02 7.736571e-03
6.317541e-02 7.691243e-03
6.323320e-02 7.646331e-03
6.329061e-02 7.601830e-03
6.334766e-02 7.557734e-03
6.340434e-02 7.514037e-03
6.346067e-02 7.470733e-03
6.351665e-02 7.427819e-03
6.357227e-02 7.385287e-03
6.362756e-02 7.343133e-03
6.368250e-02 7.301351e-03
6.373712e-02 7.259937e-03
6.379140e-02 7.218885e-03
6.384536e-02 7.178190e-03
6.389899e-02 7.137848e-03
6.395231e-02 7.097853e-03
6.400532e-02 7.058200e-03
6.405802e-02 7.018886e-03
6.411042e-02 6.979904e-03
6.416251e-02 6.941251e-03
6.421431e-02 6.902922e-03
6.426582e-02 6.864912e-03
6.431704e-02 6.827217e-03
6.436798e-02 6.789833e-03
6.441864e-02 6.752755e-03
6.446903e-02 6.715978e-03
6.451914e-02 6.679499e-03
6.456898e-02 6.643314e-03
6.461857e-02 6.607418e-03
6.466789e-02 6.571808e-03
6.471695e-02 6.536478e-03
6.476577e-02 6.501427e-03
6.481433e-02 6.466648e-03
6.486265e-02 6.432139e-03
6.491073e-02 6.397897e-03
6.495856e-02 6.363916e-03
6.500617e-02 6.330194e-03
6.505354e-02 6.296726e-03
6.510069e-02 6.263510e-03
6.514761e-02 6.230542e-03
6.519431e-02 6.197818e-03
6.524080e-02 6.165334e-03
6.528707e-02 6.133088e-03
6.533313e-02 6.101077e-03
6.537898e-02 6.069296e-03
6.542462e-02 6.037743e-03
6.547007e-02 6.006414e-03
6.551532e-02 5.975306e-03
6.556037e-02 5.944417e-03
6.560523e-02 5.913743e-03
6.564990e-02 5.883280e-03
6.569439e-02 5.853028e-03
6.573869e-02 5.822981e-03
6.578282e-02 5.793138e-03
6.582676e-02 5.763495e-03
6.587054e-02 5.734050e-03
6.591414e-02 5.704800e-03
6.595757e-02 5.675742e-03
6.600084e-02 5.646874e-03
6.604394e-02 5.618193e-03
6.608688e-02 5.589696e-03
6.612967e-02 5.561382e-03
6.617230e-02 5.533246e-03
6.621478e-02 5.505288e-03
6.625711e-02 5.477504e-03
6.629929e-02 5.449892e-03
6.634132e-02 5.422449e-03
6.638322e-02 5.395174e-03
6.642497e-02 5.368064e-03
6.646659e-02 5.341117e-03
6.650807e-02 5.314330e-03
6.654942e-02 5.287702e-03
6.659064e-02 5.261230e-03
6.663173e-02 5.234913e-03
6.667269e-02 5.208747e-03
6.671353e-02 5.182731e-03
6.675425e-02 5.156864e-03
6.679485e-02 5.131142e-03
6.683534e-02 5.105565e-03
6.687571e-02 5.080129e-03
6.691596e-02 5.054834e-03
6.695611e-02 5.029677e-03
6.699615e-02 5.004657e-03
6.703608e-02 4.979771e-03
6.707591e-02 4.955018e-03
6.711563e-02 4.930397e-03
6.715525e-02 4.905905e-03
6.719478e-02 4.881541e-03
6.723421e-02 4.857302e-03
6.727354e-02 4.833189e-03
6.731278e-02 4.809198e-03
6.735193e-02 4.785329e-03
6.739099e-02 4.761579e-03
6.742997e-02 4.737948e-03
6.746885e-02 4.714433e-03
6.750766e-02 4.691033e-03
6.754638e-02 4.667747e-03
6.758502e-02 4.644574e-03
6.762358e-02 4.621511e-03
6.766206e-02 4.598558e-03
6.770047e-02 4.575713e-03
6.773880e-02 4.552975e-03
6.777706e-02 4.530343e-03
6.781525e-02 4.507814e-03
6.785338e-02 4.485389e-03
6.789143e-02 4.463065e-03
6.792942e-02 4.440842e-03
6.796734e-02 4.418718e-03
6.800519e-02 4.396692e-03
6.804299e-02 4.374763e-03
6.808073e-02 4.352929e-03
6.811840e-02 4.331190e-03
6.815602e-02 4.309545e-03
6.819358e-02 4.287992e-03
6.823109e-02 4.266530e-03
6.826854e-02 4.245159e-03
6.830594e-02 4.223876e-03
6.834329e-02 4.202682e-03
6.838059e-02 4.181575e-03
6.841784e-02 4.160555e-03
6.845504e-02 4.139619e-03
6.849220e-02 4.118768e-03
6.852931e-02 4.098000e-03
6.856637e-02 4.077315e-03
6.860340e-02 4.056711e-03
6.864038e-02 4.036187e-03
6.867732e-02 4.015744e-03
6.871422e-02 3.995379e-03
6.875109e-02 3.975092e-03
6.878791e-02 3.954883e-03
6.882470e-02 3.934750e-03
6.886146e-02 3.914692e-03
6.889818e-02 3.894710e-03
6.893487e-02 3.874801e-03
6.897152e-02 3.854966e-03
6.900815e-02 3.835203e-03
6.904474e-02 3.815512e-03
6.908130e-02 3.795892e-03
6.911784e-02 3.776343e-03
6.915435e-02 3.756863e-03
6.919083e-02 3.737452e-03
6.922729e-02 3.718109e-03
6.926373e-02 3.698834e-03
6.930014e-02 3.679627e-03
6.933652e-02 3.660485e-03
6.937289e-02 3.641409e-03
6.940923e-02 3.622399e-03
6.944556e-02 3.603453e-03
6.948186e-02 3.584571e-03
6.951815e-02 3.565752e-03
6.955441e-02 3.546996e-03
6.959066e-02 3.528302e-03
6.962690e-02 3.509670e-03
6.966312e-02 3.491099e-03
6.969932e-02 3.472588e-03
6.973551e-02 3.454138e-03
6.977169e-02 3.435747e-03
6.980786e-02 3.417415e-03
6.984401e-02 3.399142e-03
6.988015e-02 3.380927e-03
6.991629e-02 3.362769e-03
6.995241e-02 3.344668e-03
6.998852e-02 3.326624e-03
7.002463e-02 3.308637e-03
7.006073e-02 3.290704e-03
7.009682e-02 3.272828e-03
7.013290e-02 3.255005e-03
7.016898e-02 3.237238e-03
7.020506e-02 3.219524e-03
7.024113e-02 3.201864e-03
7.027720e-02 3.184257e-03
7.031326e-02 3.166703e-03
7.034932e-02 3.149201e-03
7.038538e-02 3.131751e-03
7.042144e-02 3.114353e-03
7.045750e-02 3.097006e-03
7.049356e-02 3.079710e-03
7.052962e-02 3.062465e-03
7.056568e-02 3.045269e-03
7.060174e-02 3.028123e-03
7.063780e-02 3.011027e-03
7.067387e-02 2.993980e-03
7.070994e-02 2.976982e-03
7.074601e-02 2.960032e-03
7.078209e-02 2.943130e-03
7.081818e-02 2.926276e-03
7.085427e-02 2.909470e-03
7.089036e-02 2.892711e-03
7.092646e-02 2.875998e-03
7.096257e-02 2.859332e-03
7.099869e-02 2.842713e-03
7.103482e-02 2.826140e-03
7.107095e-02 2.809612e-03
7.110709e-02 2.793130e-03
7.114325e-02 2.776692e-03
7.117941e-02 2.760300e-03
7.121558e-02 2.743953e-03
7.125177e-02 2.727649e-03
7.128796e-02 2.711390e-03
7.132417e-02 2.695175e-03
7.136039e-02 2.679004e-03
7.139663e-02 2.662875e-03
7.143288e-02 2.646790e-03
7.146914e-02 2.630748e-03
7.150542e-02 2.614748e-03
7.154171e-02 2.598791e-03
7.157802e-02 2.582876e-03
7.161434e-02 2.567003e-03
7.165068e-02 2.551171e-03
7.168704e-02 2.535381e-03
7.172341e-02 2.519633e-03
7.175981e-02 2.503925e-03
7.179622e-02 2.488258e-03
7.183265e-02 2.472632e-03
7.186910e-02 2.457047e-03
7.190557e-02 2.441501e-03
7.194205e-02 2.425996e-03
7.197856e-02 2.410530e-03
7.201510e-02 2.395104e-03
7.205165e-02 2.379718e-03
7.208822e-02 2.364370e-03
7.212482e-02 2.349062e-03
7.216144e-02 2.333793e-03
7.219808e-02 2.318562e-03
7.223475e-02 2.303370e-03
7.227144e-02 2.288216e-03
7.230816e-02 2.273100e-03
7.234490e-02 2.258022e-03
7.238167e-02 2.242983e-03
7.241847e-02 2.227980e-03
7.245529e-02 2.213015e-03
7.249214e-02 2.198088e-03
7.252901e-02 2.183197e-03
7.256592e-02 2.168344e-03
7.260285e-02 2.153527e-03
7.263981e-02 2.138747e-03
7.267680e-02 2.124003e-03
7.271383e-02 2.109296e-03
7.275088e-02 2.094625e-03
7.278796e-02 2.079990e-03
7.282508e-02 2.065391e-03
7.286223e-02 2.050827e-03
7.289941e-02 2.036299e-03
7.293662e-02 2.021806e-03
7.297387e-02 2.007349e-03
7.301115e-02 1.992927e-03
7.304846e-02 1.978539e-03
7.308581e-02 1.964187e-03
7.312320e-02 1.949869e-03
7.316062e-02 1.935586e-03
7.319808e-02 1.921337e-03
7.323558e-02 1.907123e-03
7.327311e-02 1.892942e-03
7.331069e-02 1.878796e-03
7.334830e-02 1.864683e-03
7.338595e-02 1.850604e-03
7.342364e-02 1.836559e-03
7.346137e-02 1.822547e-03
7.349915e-02 1.808569e-03
7.353696e-02 1.794624e-03
7.357482e-02 1.780712e-03
7.361272e-02 1.766832e-03
7.365066e-02 1.752986e-03
7.368865e-02 1.739173e-03
7.372668e-02 1.725392e-03
7.376476e-02 1.711643e-03
7.380288e-02 1.697927e-03
7.384105e-02 1.684243e-03
7.387927e-02 1.670591e-03
7.391754e-02 1.656971e-03
7.395585e-02 1.643383e-03
7.399421e-02 1.629827e-03
7.403263e-02 1.616302e-03
7.407109e-02 1.602809e-03
7.410961e-02 1.589347e-03
7.414817e-02 1.575916e-03
7.418679e-02 1.562517e-03
7.422546e-02 1.549149e-03
7.426419e-02 1.535812e-03
7.430297e-02 1.522505e-03
7.434181e-02 1.509229e-03
7.438070e-02 1.495984e-03
7.441965e-02 1.482770e-03
7.445866e-02 1.469585e-03
7.449773e-02 1.456431e-03
7.453686e-02 1.443308e-03
7.457604e-02 1.430214e-03
7.461529e-02 1.417150e-03
7.465460e-02 1.404116e-03
7.469397e-02 1.391112e-03
7.473341e-02 1.378138e-03
7.477291e-02 1.365193e-03
7.481248e-02 1.352278e-03
7.485211e-02 1.339392e-03
7.489181e-02 1.326535e-03
7.493158e-02 1.313707e-03
7.497141e-02 1.300909e-03
7.501132e-02 1.288139e-03
7.505130e-02 1.275398e-03
7.509135e-02 1.262686e-03
7.513147e-02 1.250002e-03
7.517167e-02 1.237348e-03
7.521194e-02 1.224721e-03
7.525229e-02 1.212123e-03
7.529272e-02 1.199553e-03
7.533322e-02 1.187012e-03
7.537381e-02 1.174498e-03
7.541447e-02 1.162012e-03
7.545522e-02 1.149555e-03
7.549605e-02 1.137125e-03
7.553697e-02 1.124723e-03
7.557797e-02 1.112348e-03
7.561905e-02 1.100001e-03
7.566023e-02 1.087681e-03
7.570150e-02 1.075389e-03
7.574285e-02 1.063124e-03
7.578430e-02 1.050885e-03
7.582584e-02 1.038675e-03
7.586748e-02 1.026491e-03
7.590922e-02 1.014333e-03
7.595105e-02 1.002203e-03
7.599298e-02 9.900993e-04
7.603502e-02 9.780223e-04
7.607716e-02 9.659717e-04
7.611940e-02 9.539476e-04
7.616175e-02 9.419498e-04
7.620420e-02 9.299783e-04
7.624677e-02 9.180329e-04
7.628945e-02 9.061137e-04
7.633224e-02 8.942204e-04
7.637515e-02 8.823531e-04
7.641818e-02 8.705115e-04
7.646132e-02 8.586957e-04
7.650459e-02 8.469056e-04
7.654798e-02 8.351411e-04
7.659149e-02 8.234020e-04
7.663514e-02 8.116884e-04
7.667891e-02 8.000000e-04
7.672282e-02 7.883370e-04
7.676686e-02 7.766991e-04
7.681104e-02 7.650862e-04
7.685537e-02 7.534984e-04
7.689983e-02 7.419355e-04
7.694444e-02 7.303974e-04
7.698920e-02 7.188841e-04
7.703411e-02 7.073955e-04
7.707917e-02 6.959315e-04
7.712439e-02 6.844920e-04
7.716978e-02 6.730769e-04
7.721532e-02 6.616862e-04
7.726104e-02 6.503198e-04
7.730692e-02 6.389776e-04
7.735298e-02 6.276596e-04
7.739922e-02 6.163656e-04
7.744564e-02 6.050955e-04
7.749224e-02 5.938494e-04
7.753904e-02 5.826271e-04
7.758603e-02 5.714286e-04
7.763322e-02 5.602537e-04
7.768061e-02 5.491024e-04
7.772822e-02 5.379747e-04
7.777603e-02 5.268704e-04
7.782407e-02 5.157895e-04
7.787233e-02 5.047319e-04
7.792082e-02 4.936975e-04
7.796955e-02 4.826863e-04
7.801852e-02 4.716981e-04
7.806774e-02 4.607330e-04
7.811721e-02 4.497908e-04
7.816695e-02 4.388715e-04
7.821696e-02 4.279749e-04
7.826724e-02 4.171011e-04
7.831781e-02 4.062500e-04
7.836868e-02 3.954214e-04
7.841986e-02 3.846154e-04
7.847134e-02 3.738318e-04
7.852315e-02 3.630705e-04
7.857530e-02 3.523316e-04
7.862779e-02 3.416149e-04
7.868065e-02 3.309204e-04
7.873387e-02 3.202479e-04
7.878748e-02 3.095975e-04
7.884149e-02 2.989691e-04
7.889592e-02 2.883625e-04
7.895078e-02 2.777778e-04
7.900609e-02 2.672148e-04
7.906188e-02 2.566735e-04
7.911816e-02 2.461538e-04
7.917495e-02 2.356557e-04
7.923228e-02 2.251791e-04
7.929019e-02 2.147239e-04
7.934869e-02 2.042901e-04
7.940782e-02 1.938776e-04
7.946762e-02 1.834862e-04
7.952814e-02 1.731161e-04
7.958941e-02 1.627670e-04
7.965148e-02 1.524390e-04
7.971442e-02 1.421320e-04
7.977830e-02 1.318458e-04
7.984318e-02 1.215805e-04
7.990917e-02 1.113360e-04
7.997637e-02 1.011122e-04
8.004490e-02 9.090909e-05
8.011493e-02 8.072654e-05
8.018666e-02 7.056452e-05
8.026034e-02 6.042296e-05
8.033632e-02 5.030181e-05
8.041508e-02 4.020101e-05
8.049736e-02 3.012048e-05
8.058440e-02 2.006018e-05
8.067884e-02 1.002004e-05
8.079314e-02 1.065814e-14
8.079314e-02 0.000000e+00


==> data/RD_a10_p0.38.csv <==
R D
0.000000e+00 6.180340e-01
6.860048e-04 6.170399e-01
2.390190e-03 6.145762e-01
4.093366e-03 6.121222e-01
5.795517e-03 6.096779e-01
7.496629e-03 6.072433e-01
9.196686e-03 6.048184e-01
1.089568e-02 6.024030e-01
1.259358e-02 5.999973e-01
1.429039e-02 5.976011e-01
1.598609e-02 5.952145e-01
1.768066e-02 5.928373e-01
1.937410e-02 5.904696e-01
2.106639e-02 5.881114e-01
2.275751e-02 5.857625e-01
2.444746e-02 5.834230e-01
2.613622e-02 5.810929e-01
2.782378e-02 5.787720e-01
2.951012e-02 5.764604e-01
3.119525e-02 5.741581e-01
3.287913e-02 5.718650e-01
3.456177e-02 5.695810e-01
3.624315e-02 5.673062e-01
3.792326e-02 5.650405e-01
3.960209e-02 5.627839e-01
4.127963e-02 5.605364e-01
4.295587e-02 5.582978e-01
4.463080e-02 5.560683e-01
4.630441e-02 5.538477e-01
4.797669e-02 5.516360e-01
4.964763e-02 5.494331e-01
5.131722e-02 5.472392e-01
5.298545e-02 5.450540e-01
5.465231e-02 5.428777e-01
5.631780e-02 5.407101e-01
5.798191e-02 5.385512e-01
5.964462e-02 5.364010e-01
6.130593e-02 5.342594e-01
6.296584e-02 5.321265e-01
6.462432e-02 5.300021e-01
6.628139e-02 5.278863e-01
6.793702e-02 5.257791e-01
6.959122e-02 5.236803e-01
7.124397e-02 5.215899e-01
7.289528e-02 5.195080e-01
7.454512e-02 5.174345e-01
7.619350e-02 5.153693e-01
7.784041e-02 5.133124e-01
7.948584e-02 5.112639e-01
8.112979e-02 5.092235e-01
8.277226e-02 5.071914e-01
8.441323e-02 5.051675e-01
8.605270e-02 5.031517e-01
8.769067e-02 5.011441e-01
8.932713e-02 4.991445e-01
9.096208e-02 4.971530e-01
9.259551e-02 4.951695e-01
9.422741e-02 4.931940e-01
9.585779e-02 4.912264e-01
9.748665e-02 4.892668e-01
9.911396e-02 4.873150e-01
1.007397e-01 4.853711e-01
1.023640e-01 4.834350e-01
1.039867e-01 4.815067e-01
1.056078e-01 4.795862e-01
1.072274e-01 4.776733e-01
1.088455e-01 4.757682e-01
1.104619e-01 4.738707e-01
1.120769e-01 4.719808e-01
1.136902e-01 4.700985e-01
1.153020e-01 4.682238e-01
1.169122e-01 4.663565e-01
1.185209e-01 4.644968e-01
1.201280e-01 4.626445e-01
1.217335e-01 4.607996e-01
1.233375e-01 4.589622e-01
1.249398e-01 4.571320e-01
1.265406e-01 4.553092e-01
1.281398e-01 4.534937e-01
1.297375e-01 4.516855e-01
1.313335e-01 4.498844e-01
1.329280e-01 4.480906e-01
1.345209e-01 4.463039e-01
1.361122e-01 4.445243e-01
1.377020e-01 4.427519e-01
1.392901e-01 4.409865e-01
1.408767e-01 4.392281e-01
1.424617e-01 4.374767e-01
1.440451e-01 4.357323e-01
1.456269e-01 4.339948e-01
1.472072e-01 4.322642e-01
1.487858e-01 4.305405e-01
1.503629e-01 4.288236e-01
1.519384e-01 4.271136e-01
1.535124e-01 4.254103e-01
1.550847e-01 4.237137e-01
1.566555e-01 4.220239e-01
1.582247e-01 4.203407e-01
1.597923e-01 4.186642e-01
1.613584e-01 4.169943e-01
1.629229e-01 4.153310e-01
1.644858e-01 4.136742e-01
1.660471e-01 4.120240e-01
1.676069e-01 4.103803e-01
1.691652e-01 4.087430e-01
1.707218e-01 4.071121e-01
1.722769e-01 4.054877e-01
1.738305e-01 4.038696e-01
1.753825e-01 4.022579e-01
1.769329e-01 4.006524e-01
1.784818e-01 3.990533e-01
1.800292e-01 3.974604e-01
1.815750e-01 3.958737e-01
1.831192e-01 3.942932e-01
1.846620e-01 3.927188e-01
1.862032e-01 3.911506e-01
1.877428e-01 3.895885e-01
1.892810e-01 3.880325e-01
1.908176e-01 3.864825e-01
1.923527e-01 3.849385e-01
1.938863e-01 3.834005e-01
1.954183e-01 3.818684e-01
1.969489e-01 3.803423e-01
1.984779e-01 3.788220e-01
2.000055e-01 3.773076e-01
2.015315e-01 3.757991e-01
2.030561e-01 3.742963e-01
2.045791e-01 3.727994e-01
2.061007e-01 3.713082e-01
2.076208e-01 3.698227e-01
2.091394e-01 3.683429e-01
2.106565e-01 3.668687e-01
2.121722e-01 3.654002e-01
2.136864e-01 3.639374e-01
2.151992e-01 3.624801e-01
2.167105e-01 3.610283e-01
2.182203e-01 3.595821e-01
2.197287e-01 3.581413e-01
2.212356e-01 3.567061e-01
2.227412e-01 3.552763e-01
2.242453e-01 3.538519e-01
2.257479e-01 3.524329e-01
2.272492e-01 3.510192e-01
2.287490e-01 3.496109e-01
2.302474e-01 3.482079e-01
2.317444e-01 3.468102e-01
2.332400e-01 3.454178e-01
2.347342e-01 3.440305e-01
2.362270e-01 3.426485e-01
2.377185e-01 3.412717e-01
2.392085e-01 3.399000e-01
2.406972e-01 3.385334e-01
2.421845e-01 3.371719e-01
2.436705e-01 3.358155e-01
2.451551e-01 3.344642e-01
2.466383e-01 3.331179e-01
2.481202e-01 3.317765e-01
2.496008e-01 3.304402e-01
2.510800e-01 3.291088e-01
2.525579e-01 3.277823e-01
2.540345e-01 3.264607e-01
2.555098e-01 3.251440e-01
2.569838e-01 3.238321e-01
2.584564e-01 3.225251e-01
2.599278e-01 3.212228e-01
2.613979e-01 3.199254e-01
2.628667e-01 3.186326e-01
2.643342e-01 3.173447e-01
2.658004e-01 3.160614e-01
2.672654e-01 3.147828e-01
2.687291e-01 3.135088e-01
2.701916e-01 3.122395e-01
2.716528e-01 3.109748e-01
2.731128e-01 3.097146e-01
2.745715e-01 3.084591e-01
2.760290e-01 3.072081e-01
2.774853e-01 3.059615e-01
2.789404e-01 3.047195e-01
2.803943e-01 3.034820e-01
2.818470e-01 3.022489e-01
2.832985e-01 3.010202e-01
2.847488e-01 2.997959e-01
2.861979e-01 2.985760e-01
2.876458e-01 2.973605e-01
2.890926e-01 2.961493e-01
2.905382e-01 2.949424e-01
2.919827e-01 2.937398e-01
2.934260e-01 2.925415e-01
2.948682e-01 2.913474e-01
2.963092e-01 2.901576e-01
2.977491e-01 2.889720e-01
2.991879e-01 2.877905e-01
3.006256e-01 2.866132e-01
3.020622e-01 2.854401e-01
3.034977e-01 2.842711e-01
3.049321e-01 2.831061e-01
3.063654e-01 2.819453e-01
3.077977e-01 2.807885e-01
3.092288e-01 2.796358e-01
3.106590e-01 2.784870e-01
3.120880e-01 2.773423e-01
3.135160e-01 2.762016e-01
3.149430e-01 2.750648e-01
3.163689e-01 2.739319e-01
3.177938e-01 2.728030e-01
3.192177e-01 2.716780e-01
3.206406e-01 2.705568e-01
3.220624e-01 2.694395e-01
3.234833e-01 2.683260e-01
3.249032e-01 2.672164e-01
3.263221e-01 2.661106e-01
3.277400e-01 2.650085e-01
3.291569e-01 2.639103e-01
3.305729e-01 2.628157e-01
3.319879e-01 2.617249e-01
3.334020e-01 2.606378e-01
3.348152e-01 2.595544e-01
3.362274e-01 2.584746e-01
3.376387e-01 2.573986e-01
3.390490e-01 2.563261e-01
3.404585e-01 2.552573e-01
3.418670e-01 2.541920e-01
3.432747e-01 2.531304e-01
3.446815e-01 2.520723e-01
3.460874e-01 2.510177e-01
3.474924e-01 2.499667e-01
3.488965e-01 2.489192e-01
3.502998e-01 2.478752e-01
3.517023e-01 2.468346e-01
3.531038e-01 2.457975e-01
3.545046e-01 2.447639e-01
3.559045e-01 2.437337e-01
3.573036e-01 2.427068e-01
3.587019e-01 2.416834e-01
3.600994e-01 2.406634e-01
3.614961e-01 2.396467e-01
3.628920e-01 2.386333e-01
3.642871e-01 2.376233e-01
3.656814e-01 2.366166e-01
3.670750e-01 2.356132e-01
3.684678e-01 2.346130e-01
3.698598e-01 2.336161e-01
3.712511e-01 2.326225e-01
3.726417e-01 2.316320e-01
3.740315e-01 2.306448e-01
3.754206e-01 2.296608e-01
3.768090e-01 2.286800e-01
3.781966e-01 2.277023e-01
3.795836e-01 2.267278e-01
3.809699e-01 2.257565e-01
3.823555e-01 2.247882e-01
3.837404e-01 2.238230e-01
3.851246e-01 2.228610e-01
3.865082e-01 2.219020e-01
3.878911e-01 2.209461e-01
3.892733e-01 2.199932e-01
3.906550e-01 2.190433e-01
3.920359e-01 2.180965e-01
3.934163e-01 2.171527e-01
3.947960e-01 2.162118e-01
3.961752e-01 2.152740e-01
3.975537e-01 2.143391e-01
3.989316e-01 2.134071e-01
4.003089e-01 2.124781e-01
4.016857e-01 2.115519e-01
4.030618e-01 2.106287e-01
4.044375e-01 2.097084e-01
4.058125e-01 2.087910e-01
4.071870e-01 2.078764e-01
4.085609e-01 2.069646e-01
4.099344e-01 2.060557e-01
4.113072e-01 2.051497e-01
4.126796e-01 2.042464e-01
4.140515e-01 2.033459e-01
4.154228e-01 2.024482e-01
4.167936e-01 2.015533e-01
4.181640e-01 2.006611e-01
4.195339e-01 1.997717e-01
4.209032e-01 1.988850e-01
4.222722e-01 1.980010e-01
4.236406e-01 1.971198e-01
4.250086e-01 1.962412e-01
4.263762e-01 1.953653e-01
4.277433e-01 1.944921e-01
4.291100e-01 1.936215e-01
4.304763e-01 1.927536e-01
4.318422e-01 1.918883e-01
4.332076e-01 1.910256e-01
4.345727e-01 1.901655e-01
4.359373e-01 1.893080e-01
4.373016e-01 1.884531e-01
4.386655e-01 1.876008e-01
4.400290e-01 1.867510e-01
4.413922e-01 1.859038e-01
4.427550e-01 1.850591e-01
4.441175e-01 1.842170e-01
4.454796e-01 1.833773e-01
4.468414e-01 1.825402e-01
4.482028e-01 1.817055e-01
4.495640e-01 1.808734e-01
4.509249e-01 1.800437e-01
4.522854e-01 1.792164e-01
4.536457e-01 1.783916e-01
4.550056e-01 1.775692e-01
4.563653e-01 1.767493e-01
4.577248e-01 1.759317e-01
4.590839e-01 1.751166e-01
4.604429e-01 1.743039e-01
4.618015e-01 1.734935e-01
4.631600e-01 1.726855e-01
4.645182e-01 1.718799e-01
4.658762e-01 1.710766e-01
4.672339e-01 1.702757e-01
4.685915e-01 1.694771e-01
4.699489e-01 1.686808e-01
4.713060e-01 1.678868e-01
4.726630e-01 1.670951e-01
4.740199e-01 1.663057e-01
4.753765e-01 1.655185e-01
4.767330e-01 1.647337e-01
4.780894e-01 1.639511e-01
4.794456e-01 1.631707e-01
4.808016e-01 1.623926e-01
4.821576e-01 1.616167e-01
4.835134e-01 1.608430e-01
4.848691e-01 1.600716e-01
4.862247e-01 1.593023e-01
4.875803e-01 1.585352e-01
4.889357e-01 1.577703e-01
4.902910e-01 1.570076e-01
4.916463e-01 1.562470e-01
4.930016e-01 1.554886e-01
4.943567e-01 1.547323e-01
4.957119e-01 1.539782e-01
4.970670e-01 1.532262e-01
4.984220e-01 1.524763e-01
4.997771e-01 1.517285e-01
5.011321e-01 1.509828e-01
5.024871e-01 1.502392e-01
5.038422e-01 1.494977e-01
5.051972e-01 1.487582e-01
5.065523e-01 1.480208e-01
5.079074e-01 1.472855e-01
5.092625e-01 1.465522e-01
5.106177e-01 1.458209e-01
5.119729e-01 1.450917e-01
5.133282e-01 1.443644e-01
5.146836e-01 1.436392e-01
5.160391e-01 1.429160e-01
5.173946e-01 1.421948e-01
5.187503e-01 1.414756e-01
5.201060e-01 1.407583e-01
5.214619e-01 1.400430e-01
5.228179e-01 1.393297e-01
5.241740e-01 1.386183e-01
5.255303e-01 1.379089e-01
5.268867e-01 1.372014e-01
5.282433e-01 1.364958e-01
5.296001e-01 1.357922e-01
5.309570e-01 1.350904e-01
5.323141e-01 1.343906e-01
5.336714e-01 1.336927e-01
5.350289e-01 1.329966e-01
5.363867e-01 1.323025e-01
5.377446e-01 1.316102e-01
5.391028e-01 1.309197e-01
5.404612e-01 1.302312e-01
5.418199e-01 1.295444e-01
5.431788e-01 1.288596e-01
5.445381e-01 1.281765e-01
5.458975e-01 1.274953e-01
5.472573e-01 1.268159e-01
5.486174e-01 1.261383e-01
5.499778e-01 1.254625e-01
5.513385e-01 1.247886e-01
5.526995e-01 1.241164e-01
5.540608e-01 1.234460e-01
5.554225e-01 1.227773e-01
5.567846e-01 1.221105e-01
5.581470e-01 1.214454e-01
5.595098e-01 1.207820e-01
5.608730e-01 1.201204e-01
5.622366e-01 1.194606e-01
5.636006e-01 1.188025e-01
5.649650e-01 1.181461e-01
5.663298e-01 1.174914e-01
5.676951e-01 1.168385e-01
5.690608e-01 1.161872e-01
5.704270e-01 1.155377e-01
5.717936e-01 1.148898e-01
5.731607e-01 1.142436e-01
5.745283e-01 1.135991e-01
5.758964e-01 1.129563e-01
5.772650e-01 1.123152e-01
5.786341e-01 1.116757e-01
5.800037e-01 1.110379e-01
5.813739e-01 1.104017e-01
5.827447e-01 1.097672e-01
5.841160e-01 1.091342e-01
5.854879e-01 1.085030e-01
5.868603e-01 1.078733e-01
5.882334e-01 1.072453e-01
5.896071e-01 1.066188e-01
5.909814e-01 1.059940e-01
5.923563e-01 1.053708e-01
5.937318e-01 1.047491e-01
5.951080e-01 1.041291e-01
5.964849e-01 1.035106e-01
5.978625e-01 1.028937e-01
5.992407e-01 1.022784e-01
6.006197e-01 1.016646e-01
6.019993e-01 1.010524e-01
6.033797e-01 1.004417e-01
6.047608e-01 9.983259e-02
6.061427e-01 9.922501e-02
6.075253e-01 9.861895e-02
6.089087e-01 9.801442e-02
6.102929e-01 9.741140e-02
6.116779e-01 9.680991e-02
6.130637e-01 9.620992e-02
6.144503e-01 9.561143e-02
6.158378e-01 9.501444e-02
6.172261e-01 9.441894e-02
6.186153e-01 9.382493e-02
6.200053e-01 9.323239e-02
6.213963e-01 9.264133e-02
6.227881e-01 9.205174e-02
6.241809e-01 9.146362e-02
6.255746e-01 9.087695e-02
6.269692e-01 9.029174e-02
6.283648e-01 8.970797e-02
6.297614e-01 8.912564e-02
6.311590e-01 8.854475e-02
6.325576e-01 8.796530e-02
6.339572e-01 8.738726e-02
6.353578e-01 8.681065e-02
6.367595e-01 8.623546e-02
6.381622e-01 8.566167e-02
6.395660e-01 8.508929e-02
6.409709e-01 8.451831e-02
6.423769e-01 8.394873e-02
6.437841e-01 8.338053e-02
6.451924e-01 8.281372e-02
6.466018e-01 8.224828e-02
6.480124e-01 8.168423e-02
6.494242e-01 8.112154e-02
6.508372e-01 8.056021e-02
6.522514e-01 8.000025e-02
6.536669e-01 7.944164e-02
6.550836e-01 7.888438e-02
6.565016e-01 7.832846e-02
6.579208e-01 7.777389e-02
6.593414e-01 7.722064e-02
6.607633e-01 7.666873e-02
6.621866e-01 7.611815e-02
6.636112e-01 7.556888e-02
6.650371e-01 7.502093e-02
6.664645e-01 7.447429e-02
6.678933e-01 7.392896e-02
6.693235e-01 7.338493e-02
6.707552e-01 7.284220e-02
6.721884e-01 7.230076e-02
6.736230e-01 7.176060e-02
6.750592e-01 7.122173e-02
6.764969e-01 7.068414e-02
6.779361e-01 7.014782e-02
6.793770e-01 6.961277e-02
6.808194e-01 6.907899e-02
6.822634e-01 6.854647e-02
6.837091e-01 6.801520e-02
6.851564e-01 6.748519e-02
6.866054e-01 6.695642e-02
6.880561e-01 6.642889e-02
6.895085e-01 6.590261e-02
6.909627e-01 6.537756e-02
6.924187e-01 6.485373e-02
6.938764e-01 6.433114e-02
6.953360e-01 6.380976e-02
6.967974e-01 6.328960e-02
6.982606e-01 6.277065e-02
6.997258e-01 6.225291e-02
7.011928e-01 6.173638e-02
7.026619e-01 6.122104e-02
7.041328e-01 6.070691e-02
7.056058e-01 6.019396e-02
7.070808e-01 5.968220e-02
7.085578e-01 5.917162e-02
7.100369e-01 5.866222e-02
7.115182e-01 5.815400e-02
7.130015e-01 5.764695e-02
7.144870e-01 5.714107e-02
7.159747e-01 5.663635e-02
7.174646e-01 5.613278e-02
7.189567e-01 5.563038e-02
7.204511e-01 5.512912e-02
7.219479e-01 5.462901e-02
7.234469e-01 5.413004e-02
7.249484e-01 5.363222e-02
7.264522e-01 5.313553e-02
7.279585e-01 5.263997e-02
7.294672e-01 5.214553e-02
7.309784e-01 5.165222e-02
7.324922e-01 5.116004e-02
7.340086e-01 5.066896e-02
7.355275e-01 5.017900e-02
7.370491e-01 4.969015e-02
7.385734e-01 4.920240e-02
7.401004e-01 4.871576e-02
7.416302e-01 4.823021e-02
7.431627e-01 4.774575e-02
7.446981e-01 4.726239e-02
7.462363e-01 4.678011e-02
7.477775e-01 4.629891e-02
7.493216e-01 4.581879e-02
7.508688e-01 4.533975e-02
7.524189e-01 4.486178e-02
7.539722e-01 4.438488e-02
7.555286e-01 4.390904e-02
7.570882e-01 4.343426e-02
7.586510e-01 4.296054e-02
7.602171e-01 4.248788e-02
7.617865e-01 4.201626e-02
7.633593e-01 4.154569e-02
7.649355e-01 4.107617e-02
7.665151e-01 4.060768e-02
7.680983e-01 4.014023e-02
7.696851e-01 3.967382e-02
7.712756e-01 3.920843e-02
7.728697e-01 3.874407e-02
7.744676e-01 3.828073e-02
7.760693e-01 3.781842e-02
7.776749e-01 3.735712e-02
7.792844e-01 3.689683e-02
7.808979e-01 3.643755e-02
7.825155e-01 3.597927e-02
7.841372e-01 3.552200e-02
7.857631e-01 3.506573e-02
7.873933e-01 3.461046e-02
7.890278e-01 3.415618e-02
7.906667e-01 3.370288e-02
7.923101e-01 3.325058e-02
7.939581e-01 3.279926e-02
7.956107e-01 3.234891e-02
7.972681e-01 3.189955e-02
7.989303e-01 3.145116e-02
8.005973e-01 3.100373e-02
8.022694e-01 3.055728e-02
8.039465e-01 3.011179e-02
8.056288e-01 2.966726e-02
8.073164e-01 2.922369e-02
8.090093e-01 2.878108e-02
8.107076e-01 2.833941e-02
8.124116e-01 2.789870e-02
8.141212e-01 2.745893e-02
8.158366e-01 2.702010e-02
8.175579e-01 2.658222e-02
8.192852e-01 2.614527e-02
8.210187e-01 2.570925e-02
8.227584e-01 2.527417e-02
8.245045e-01 2.484001e-02
8.262572e-01 2.440677e-02
8.280165e-01 2.397446e-02
8.297826e-01 2.354307e-02
8.315557e-01 2.311259e-02
8.333358e-01 2.268303e-02
8.351233e-01 2.225438e-02
8.369182e-01 2.182663e-02
8.387207e-01 2.139979e-02
8.405310e-01 2.097385e-02
8.423493e-01 2.054880e-02
8.441757e-01 2.012466e-02
8.460105e-01 1.970140e-02
8.478539e-01 1.927904e-02
8.497061e-01 1.885757e-02
8.515673e-01 1.843697e-02
8.534377e-01 1.801726e-02
8.553177e-01 1.759843e-02
8.572075e-01 1.718048e-02
8.591073e-01 1.676340e-02
8.610174e-01 1.634719e-02
8.629382e-01 1.593185e-02
8.648699e-01 1.551737e-02
8.668128e-01 1.510375e-02
8.687675e-01 1.469100e-02
8.707341e-01 1.427910e-02
8.727131e-01 1.386806e-02
8.747049e-01 1.345787e-02
8.767100e-01 1.304853e-02
8.787288e-01 1.264003e-02
8.807618e-01 1.223238e-02
8.828096e-01 1.182557e-02
8.848726e-01 1.141960e-02
8.869516e-01 1.101447e-02
8.890471e-01 1.061017e-02
8.911598e-01 1.020670e-02
8.932906e-01 9.804056e-03
8.954402e-01 9.402240e-03
8.976095e-01 9.001248e-03
8.997995e-01 8.601077e-03
9.020112e-01 8.201724e-03
9.042458e-01 7.803187e-03
9.065045e-01 7.405463e-03
9.087887e-01 7.008551e-03
9.111001e-01 6.612446e-03
9.134403e-01 6.217148e-03
9.158114e-01 5.822653e-03
9.182155e-01 5.428959e-03
9.206553e-01 5.036063e-03
9.231337e-01 4.643964e-03
9.256542e-01 4.252658e-03
9.282209e-01 3.862144e-03
9.308387e-01 3.472418e-03
9.335137e-01 3.083479e-03
9.362535e-01 2.695325e-03
9.390678e-01 2.307952e-03
9.419699e-01 1.921358e-03
9.449783e-01 1.535542e-03
9.481209e-01 1.150500e-03
9.514456e-01 7.662307e-04
9.550532e-01 3.827315e-04
9.594187e-01 3.819167e-13
9.594187e-01 0.000000e+00


==> data/RD_a30_p0.01.csv <==
R D
0.000000e+00 3.000000e-01
2.503794e-04 2.974080e-01
6.679547e-04 2.931398e-01
1.087702e-03 2.889161e-01
1.509470e-03 2.847372e-01
1.933109e-03 2.806032e-01
2.358471e-03 2.765143e-01
2.785408e-03 2.724706e-01
3.213773e-03 2.684723e-01
3.643421e-03 2.645194e-01
4.074208e-03 2.606120e-01
4.505993e-03 2.567503e-01
4.938634e-03 2.529341e-01
5.371993e-03 2.491636e-01
5.805933e-03 2.454388e-01
6.240319e-03 2.417596e-01
6.675016e-03 2.381260e-01
7.109893e-03 2.345380e-01
7.544822e-03 2.309955e-01
7.979674e-03 2.274985e-01
8.414325e-03 2.240468e-01
8.848652e-03 2.206403e-01
9.282534e-03 2.172789e-01
9.715853e-03 2.139625e-01
1.014849e-02 2.106908e-01
1.058034e-02 2.074639e-01
1.101128e-02 2.042813e-01
1.144121e-02 2.011431e-01
1.187002e-02 1.980489e-01
1.229761e-02 1.949985e-01
1.272388e-02 1.919917e-01
1.314872e-02 1.890283e-01
1.357205e-02 1.861079e-01
1.399377e-02 1.832304e-01
1.441379e-02 1.803954e-01
1.483201e-02 1.776027e-01
1.524837e-02 1.748520e-01
1.566276e-02 1.721429e-01
1.607512e-02 1.694751e-01
1.648537e-02 1.668483e-01
1.689342e-02 1.642622e-01
1.729922e-02 1.617165e-01
1.770269e-02 1.592107e-01
1.810376e-02 1.567445e-01
1.850237e-02 1.543177e-01
1.889846e-02 1.519297e-01
1.929197e-02 1.495802e-01
1.968284e-02 1.472688e-01
2.007103e-02 1.449952e-01
2.045647e-02 1.427590e-01
2.083912e-02 1.405597e-01
2.121894e-02 1.383970e-01
2.159587e-02 1.362705e-01
2.196989e-02 1.341797e-01
2.234095e-02 1.321242e-01
2.270901e-02 1.301037e-01
2.307403e-02 1.281176e-01
2.343600e-02 1.261657e-01
2.379487e-02 1.242474e-01
2.415063e-02 1.223624e-01
2.450324e-02 1.205102e-01
2.485268e-02 1.186905e-01
2.519893e-02 1.169027e-01
2.554198e-02 1.151464e-01
2.588180e-02 1.134213e-01
2.621838e-02 1.117268e-01
2.655171e-02 1.100627e-01
2.688177e-02 1.084283e-01
2.720856e-02 1.068234e-01
2.753206e-02 1.052475e-01
2.785228e-02 1.037002e-01
2.816921e-02 1.021810e-01
2.848285e-02 1.006895e-01
2.879319e-02 9.922534e-02
2.910024e-02 9.778806e-02
2.940399e-02 9.637726e-02
2.970446e-02 9.499252e-02
3.000165e-02 9.363342e-02
3.029555e-02 9.229956e-02
3.058620e-02 9.099054e-02
3.087358e-02 8.970594e-02
3.115771e-02 8.844538e-02
3.143861e-02 8.720844e-02
3.171628e-02 8.599474e-02
3.199075e-02 8.480388e-02
3.226202e-02 8.363548e-02
3.253010e-02 8.248915e-02
3.279503e-02 8.136451e-02
3.305682e-02 8.026118e-02
3.331548e-02 7.917880e-02
3.357103e-02 7.811698e-02
3.382351e-02 7.707536e-02
3.407292e-02 7.605358e-02
3.431929e-02 7.505129e-02
3.456264e-02 7.406812e-02
3.480300e-02 7.310373e-02
3.504039e-02 7.215777e-02
3.527483e-02 7.122990e-02
3.550636e-02 7.031979e-02
3.573499e-02 6.942709e-02
3.596076e-02 6.855148e-02
3.618369e-02 6.769263e-02
3.640381e-02 6.685023e-02
3.662115e-02 6.602396e-02
3.683573e-02 6.521351e-02
3.704758e-02 6.441856e-02
3.725674e-02 6.363882e-02
3.746323e-02 6.287399e-02
3.766708e-02 6.212377e-02
3.786832e-02 6.138788e-02
3.806699e-02 6.066603e-02
3.826310e-02 5.995793e-02
3.845670e-02 5.926332e-02
3.864781e-02 5.858191e-02
3.883647e-02 5.791345e-02
3.902270e-02 5.725767e-02
3.920653e-02 5.661430e-02
3.938800e-02 5.598310e-02
3.956714e-02 5.536382e-02
3.974397e-02 5.475620e-02
3.991853e-02 5.416001e-02
4.009086e-02 5.357500e-02
4.026097e-02 5.300095e-02
4.042891e-02 5.243762e-02
4.059469e-02 5.188479e-02
4.075837e-02 5.134224e-02
4.091995e-02 5.080975e-02
4.107948e-02 5.028711e-02
4.123698e-02 4.977410e-02
4.139249e-02 4.927052e-02
4.154604e-02 4.877618e-02
4.169764e-02 4.829086e-02
4.184734e-02 4.781438e-02
4.199517e-02 4.734655e-02
4.214115e-02 4.688718e-02
4.228531e-02 4.643608e-02
4.242768e-02 4.599308e-02
4.256830e-02 4.555801e-02
4.270718e-02 4.513068e-02
4.284435e-02 4.471093e-02
4.297985e-02 4.429860e-02
4.311371e-02 4.389351e-02
4.324594e-02 4.349552e-02
4.337658e-02 4.310447e-02
4.350565e-02 4.272020e-02
4.363319e-02 4.234257e-02
4.375920e-02 4.197143e-02
4.388374e-02 4.160663e-02
4.400680e-02 4.124804e-02
4.412844e-02 4.089552e-02
4.424866e-02 4.054893e-02
4.436749e-02 4.020815e-02
4.448496e-02 3.987304e-02
4.460110e-02 3.954348e-02
4.471592e-02 3.921935e-02
4.482945e-02 3.890052e-02
4.494171e-02 3.858688e-02
4.505273e-02 3.827831e-02
4.516252e-02 3.797470e-02
4.527112e-02 3.767595e-02
4.537854e-02 3.738194e-02
4.548480e-02 3.709256e-02
4.558993e-02 3.680772e-02
4.569395e-02 3.652732e-02
4.579687e-02 3.625125e-02
4.589872e-02 3.597942e-02
4.599952e-02 3.571174e-02
4.609929e-02 3.544811e-02
4.619804e-02 3.518845e-02
4.629580e-02 3.493266e-02
4.639258e-02 3.468067e-02
4.648841e-02 3.443239e-02
4.658330e-02 3.418774e-02
4.667727e-02 3.394663e-02
4.677034e-02 3.370900e-02
4.686252e-02 3.347476e-02
4.695383e-02 3.324384e-02
4.704430e-02 3.301616e-02
4.713392e-02 3.279167e-02
4.722273e-02 3.257028e-02
4.731074e-02 3.235193e-02
4.739795e-02 3.213656e-02
4.748440e-02 3.192410e-02
4.757009e-02 3.171449e-02
4.765503e-02 3.150766e-02
4.773925e-02 3.130356e-02
4.782275e-02 3.110214e-02
4.790556e-02 3.090332e-02
4.798767e-02 3.070706e-02
4.806912e-02 3.051330e-02
4.814990e-02 3.032199e-02
4.823004e-02 3.013308e-02
4.830954e-02 2.994652e-02
4.838843e-02 2.976225e-02
4.846670e-02 2.958024e-02
4.854437e-02 2.940043e-02
4.862146e-02 2.922278e-02
4.869797e-02 2.904725e-02
4.877392e-02 2.887378e-02
4.884932e-02 2.870234e-02
4.892418e-02 2.853289e-02
4.899850e-02 2.836539e-02
4.907231e-02 2.819979e-02
4.914560e-02 2.803606e-02
4.921839e-02 2.787417e-02
4.929069e-02 2.771406e-02
4.936251e-02 2.755572e-02
4.943386e-02 2.739911e-02
4.950475e-02 2.724418e-02
4.957518e-02 2.709091e-02
4.964516e-02 2.693927e-02
4.971471e-02 2.678922e-02
4.978383e-02 2.664074e-02
4.985252e-02 2.649379e-02
4.992081e-02 2.634834e-02
4.998869e-02 2.620437e-02
5.005617e-02 2.606185e-02
5.012326e-02 2.592075e-02
5.018997e-02 2.578104e-02
5.025631e-02 2.564270e-02
5.032228e-02 2.550571e-02
5.038788e-02 2.537003e-02
5.045313e-02 2.523565e-02
5.051803e-02 2.510254e-02
5.058259e-02 2.497069e-02
5.064682e-02 2.484005e-02
5.071072e-02 2.471063e-02
5.077429e-02 2.458238e-02
5.083754e-02 2.445530e-02
5.090048e-02 2.432937e-02
5.096312e-02 2.420456e-02
5.102545e-02 2.408085e-02
5.108749e-02 2.395822e-02
5.114924e-02 2.383667e-02
5.121071e-02 2.371616e-02
5.127189e-02 2.359668e-02
5.133280e-02 2.347822e-02
5.139343e-02 2.336076e-02
5.145380e-02 2.324428e-02
5.151391e-02 2.312877e-02
5.157377e-02 2.301420e-02
5.163337e-02 2.290057e-02
5.169272e-02 2.278786e-02
5.175182e-02 2.267606e-02
5.181069e-02 2.256515e-02
5.186932e-02 2.245512e-02
5.192771e-02 2.234596e-02
5.198588e-02 2.223764e-02
5.204382e-02 2.213017e-02
5.210154e-02 2.202352e-02
5.215905e-02 2.191769e-02
5.221633e-02 2.181265e-02
5.227341e-02 2.170841e-02
5.233028e-02 2.160495e-02
5.238694e-02 2.150226e-02
5.244340e-02 2.140032e-02
5.249967e-02 2.129913e-02
5.255573e-02 2.119867e-02
5.261161e-02 2.109895e-02
5.266729e-02 2.099993e-02
5.272279e-02 2.090162e-02
5.277810e-02 2.080401e-02
5.283323e-02 2.070709e-02
5.288819e-02 2.061084e-02
5.294296e-02 2.051527e-02
5.299756e-02 2.042035e-02
5.305199e-02 2.032608e-02
5.310625e-02 2.023246e-02
5.316034e-02 2.013947e-02
5.321427e-02 2.004711e-02
5.326804e-02 1.995537e-02
5.332164e-02 1.986424e-02
5.337509e-02 1.977371e-02
5.342838e-02 1.968378e-02
5.348151e-02 1.959444e-02
5.353450e-02 1.950568e-02
5.358733e-02 1.941749e-02
5.364001e-02 1.932987e-02
5.369255e-02 1.924282e-02
5.374494e-02 1.915632e-02
5.379719e-02 1.907036e-02
5.384930e-02 1.898495e-02
5.390127e-02 1.890008e-02
5.395310e-02 1.881573e-02
5.400480e-02 1.873191e-02
5.405636e-02 1.864860e-02
5.410778e-02 1.856581e-02
5.415908e-02 1.848353e-02
5.421024e-02 1.840174e-02
5.426128e-02 1.832045e-02
5.431219e-02 1.823966e-02
5.436297e-02 1.815934e-02
5.441363e-02 1.807951e-02
5.446416e-02 1.800015e-02
5.451457e-02 1.792126e-02
5.456486e-02 1.784284e-02
5.461504e-02 1.776487e-02
5.466509e-02 1.768737e-02
5.471503e-02 1.761031e-02
5.476485e-02 1.753370e-02
5.481456e-02 1.745753e-02
5.486415e-02 1.738180e-02
5.491363e-02 1.730650e-02
5.496300e-02 1.723163e-02
5.501226e-02 1.715719e-02
5.506141e-02 1.708316e-02
5.511046e-02 1.700956e-02
5.515939e-02 1.693636e-02
5.520822e-02 1.686358e-02
5.525694e-02 1.679120e-02
5.530556e-02 1.671922e-02
5.535408e-02 1.664764e-02
5.540250e-02 1.657645e-02
5.545081e-02 1.650565e-02
5.549902e-02 1.643524e-02
5.554713e-02 1.636521e-02
5.559515e-02 1.629556e-02
5.564307e-02 1.622629e-02
5.569088e-02 1.615739e-02
5.573861e-02 1.608886e-02
5.578624e-02 1.602070e-02
5.583377e-02 1.595290e-02
5.588121e-02 1.588546e-02
5.592855e-02 1.581837e-02
5.597581e-02 1.575164e-02
5.602297e-02 1.568526e-02
5.607004e-02 1.561923e-02
5.611702e-02 1.555354e-02
5.616391e-02 1.548820e-02
5.621072e-02 1.542319e-02
5.625743e-02 1.535852e-02
5.630406e-02 1.529419e-02
5.635060e-02 1.523018e-02
5.639705e-02 1.516650e-02
5.644342e-02 1.510315e-02
5.648971e-02 1.504012e-02
5.653591e-02 1.497741e-02
5.658203e-02 1.491501e-02
5.662806e-02 1.485294e-02
5.667401e-02 1.479117e-02
5.671988e-02 1.472971e-02
5.676567e-02 1.466857e-02
5.681138e-02 1.460772e-02
5.685701e-02 1.454718e-02
5.690255e-02 1.448694e-02
5.694802e-02 1.442700e-02
5.699342e-02 1.436735e-02
5.703873e-02 1.430799e-02
5.708397e-02 1.424893e-02
5.712913e-02 1.419015e-02
5.717421e-02 1.413167e-02
5.721922e-02 1.407346e-02
5.726415e-02 1.401554e-02
5.730901e-02 1.395790e-02
5.735379e-02 1.390053e-02
5.739850e-02 1.384345e-02
5.744314e-02 1.378663e-02
5.748771e-02 1.373009e-02
5.753220e-02 1.367382e-02
5.757662e-02 1.361781e-02
5.762097e-02 1.356207e-02
5.766525e-02 1.350660e-02
5.770946e-02 1.345139e-02
5.775359e-02 1.339643e-02
5.779766e-02 1.334174e-02
5.784166e-02 1.328730e-02
5.788560e-02 1.323312e-02
5.792946e-02 1.317919e-02
5.797325e-02 1.312551e-02
5.801698e-02 1.307207e-02
5.806065e-02 1.301889e-02
5.810424e-02 1.296595e-02
5.814777e-02 1.291326e-02
5.819123e-02 1.286080e-02
5.823463e-02 1.280859e-02
5.827797e-02 1.275662e-02
5.832124e-02 1.270488e-02
5.836444e-02 1.265338e-02
5.840758e-02 1.260211e-02
5.845066e-02 1.255108e-02
5.849368e-02 1.250027e-02
5.853663e-02 1.244970e-02
5.857952e-02 1.239935e-02
5.862235e-02 1.234923e-02
5.866512e-02 1.229933e-02
5.870783e-02 1.224965e-02
5.875048e-02 1.220020e-02
5.879306e-02 1.215097e-02
5.883559e-02 1.210195e-02
5.887806e-02 1.205315e-02
5.892047e-02 1.200457e-02
5.896282e-02 1.195620e-02
5.900511e-02 1.190804e-02
5.904734e-02 1.186010e-02
5.908952e-02 1.181236e-02
5.913164e-02 1.176483e-02
5.917370e-02 1.171751e-02
5.921571e-02 1.167039e-02
5.925766e-02 1.162348e-02
5.929955e-02 1.157677e-02
5.934139e-02 1.153027e-02
5.938317e-02 1.148396e-02
5.942490e-02 1.143785e-02
5.946657e-02 1.139194e-02
5.950819e-02 1.134623e-02
5.954975e-02 1.130071e-02
5.959126e-02 1.125539e-02
5.963272e-02 1.121026e-02
5.967412e-02 1.116532e-02
5.971547e-02 1.112057e-02
5.975677e-02 1.107600e-02
5.979802e-02 1.103163e-02
5.983921e-02 1.098744e-02
5.988036e-02 1.094344e-02
5.992145e-02 1.089963e-02
5.996249e-02 1.085599e-02
6.000348e-02 1.081254e-02
6.004442e-02 1.076927e-02
6.008531e-02 1.072618e-02
6.012616e-02 1.068326e-02
6.016695e-02 1.064053e-02
6.020769e-02 1.059797e-02
6.024838e-02 1.055558e-02
6.028903e-02 1.051337e-02
6.032963e-02 1.047134e-02
6.037018e-02 1.042947e-02
6.041068e-02 1.038778e-02
6.045113e-02 1.034625e-02
6.049154e-02 1.030490e-02
6.053190e-02 1.026371e-02
6.057221e-02 1.022269e-02
6.061248e-02 1.018184e-02
6.065270e-02 1.014115e-02
6.069288e-02 1.010062e-02
6.073301e-02 1.006026e-02
6.077310e-02 1.002005e-02
6.081314e-02 9.980013e-03
6.085313e-02 9.940132e-03
6.089308e-02 9.900410e-03
6.093299e-02 9.860846e-03
6.097286e-02 9.821439e-03
6.101268e-02 9.782188e-03
6.105245e-02 9.743092e-03
6.109219e-02 9.704151e-03
6.113188e-02 9.665362e-03
6.117153e-02 9.626727e-03
6.121114e-02 9.588242e-03
6.125070e-02 9.549909e-03
6.129023e-02 9.511725e-03
6.132971e-02 9.473690e-03
6.136915e-02 9.435803e-03
6.140855e-02 9.398064e-03
6.144791e-02 9.360470e-03
6.148723e-02 9.323022e-03
6.152650e-02 9.285719e-03
6.156574e-02 9.248559e-03
6.160494e-02 9.211542e-03
6.164410e-02 9.174668e-03
6.168322e-02 9.137935e-03
6.172230e-02 9.101342e-03
6.176135e-02 9.064889e-03
6.180035e-02 9.028574e-03
6.183932e-02 8.992398e-03
6.187824e-02 8.956359e-03
6.191713e-02 8.920457e-03
6.195599e-02 8.884690e-03
6.199480e-02 8.849059e-03
6.203358e-02 8.813561e-03
6.207232e-02 8.778197e-03
6.211103e-02 8.742966e-03
6.214970e-02 8.707867e-03
6.218833e-02 8.672899e-03
6.222693e-02 8.638061e-03
6.226549e-02 8.603353e-03
6.230402e-02 8.568775e-03
6.234251e-02 8.534324e-03
6.238096e-02 8.500001e-03
6.241938e-02 8.465805e-03
6.245777e-02 8.431735e-03
6.249612e-02 8.397791e-03
6.253444e-02 8.363971e-03
6.257273e-02 8.330276e-03
6.261098e-02 8.296704e-03
6.264920e-02 8.263255e-03
6.268738e-02 8.229928e-03
6.272553e-02 8.196722e-03
6.276365e-02 8.163637e-03
6.280174e-02 8.130672e-03
6.283979e-02 8.097827e-03
6.287782e-02 8.065100e-03
6.291581e-02 8.032491e-03
6.295377e-02 8.000000e-03
6.299169e-02 7.967626e-03
6.302959e-02 7.935368e-03
6.306746e-02 7.903226e-03
6.310529e-02 7.871199e-03
6.314310e-02 7.839286e-03
6.318087e-02 7.807487e-03
6.321862e-02 7.775801e-03
6.325633e-02 7.744228e-03
6.329401e-02 7.712766e-03
6.333167e-02 7.681416e-03
6.336930e-02 7.650177e-03
6.340689e-02 7.619048e-03
6.344446e-02 7.588028e-03
6.348200e-02 7.557118e-03
6.351951e-02 7.526316e-03
6.355700e-02 7.495622e-03
6.359445e-02 7.465035e-03
6.363188e-02 7.434555e-03
6.366928e-02 7.404181e-03
6.370665e-02 7.373913e-03
6.374400e-02 7.343750e-03
6.378132e-02 7.313692e-03
6.381861e-02 7.283737e-03
6.385587e-02 7.253886e-03
6.389311e-02 7.224138e-03
6.393033e-02 7.194492e-03
6.396751e-02 7.164949e-03
6.400467e-02 7.135506e-03
6.404181e-02 7.106164e-03
6.407892e-02 7.076923e-03
6.411601e-02 7.047782e-03
6.415307e-02 7.018739e-03
6.419010e-02 6.989796e-03
6.422711e-02 6.960951e-03
6.426410e-02 6.932203e-03
6.430106e-02 6.903553e-03
6.433800e-02 6.875000e-03
6.437492e-02 6.846543e-03
6.441181e-02 6.818182e-03
6.444868e-02 6.789916e-03
6.448552e-02 6.761745e-03
6.452234e-02 6.733668e-03
6.455914e-02 6.705686e-03
6.459592e-02 6.677796e-03
6.463268e-02 6.650000e-03
6.466941e-02 6.622296e-03
6.470612e-02 6.594684e-03
6.474281e-02 6.567164e-03
6.477948e-02 6.539735e-03
6.481612e-02 6.512397e-03
6.485275e-02 6.485149e-03
6.488935e-02 6.457990e-03
6.492593e-02 6.430921e-03
6.496250e-02 6.403941e-03
6.499904e-02 6.377049e-03
6.503556e-02 6.350246e-03
6.507206e-02 6.323529e-03
6.510854e-02 6.296900e-03
6.514501e-02 6.270358e-03
6.518145e-02 6.243902e-03
6.521787e-02 6.217532e-03
6.525428e-02 6.191248e-03
6.529066e-02 6.165049e-03
6.532703e-02 6.138934e-03
6.536338e-02 6.112903e-03
6.539971e-02 6.086957e-03
6.543602e-02 6.061093e-03
6.547232e-02 6.035313e-03
6.550859e-02 6.009615e-03
6.554485e-02 5.984000e-03
6.558109e-02 5.958466e-03
6.561732e-02 5.933014e-03
6.565353e-02 5.907643e-03
6.568972e-02 5.882353e-03
6.572589e-02 5.857143e-03
6.576205e-02 5.832013e-03
6.579819e-02 5.806962e-03
6.583432e-02 5.781991e-03
6.587043e-02 5.757098e-03
6.590652e-02 5.732283e-03
6.594260e-02 5.707547e-03
6.597866e-02 5.682889e-03
6.601471e-02 5.658307e-03
6.605074e-02 5.633803e-03
6.608676e-02 5.609375e-03
6.612277e-02 5.585023e-03
6.615876e-02 5.560748e-03
6.619473e-02 5.536547e-03
6.623069e-02 5.512422e-03
6.626664e-02 5.488372e-03
6.630257e-02 5.464396e-03
6.633850e-02 5.440495e-03
6.637440e-02 5.416667e-03
6.641030e-02 5.392912e-03
6.644618e-02 5.369231e-03
6.648205e-02 5.345622e-03
6.651791e-02 5.322086e-03
6.655375e-02 5.298622e-03
6.658958e-02 5.275229e-03
6.662540e-02 5.251908e-03
6.666121e-02 5.228659e-03
6.669701e-02 5.205479e-03
6.673280e-02 5.182371e-03
6.676857e-02 5.159332e-03
6.680433e-02 5.136364e-03
6.684009e-02 5.113464e-03
6.687583e-02 5.090634e-03
6.691156e-02 5.067873e-03
6.694728e-02 5.045181e-03
6.698300e-02 5.022556e-03
6.701870e-02 5.000000e-03
6.705439e-02 4.977511e-03
6.709007e-02 4.955090e-03
6.712575e-02 4.932735e-03
6.716141e-02 4.910448e-03
6.719707e-02 4.888227e-03
6.723272e-02 4.866071e-03
6.726835e-02 4.843982e-03
6.730399e-02 4.821958e-03
6.733961e-02 4.800000e-03
6.737522e-02 4.778107e-03
6.741083e-02 4.756278e-03
6.744643e-02 4.734513e-03
6.748202e-02 4.712813e-03
6.751761e-02 4.691176e-03
6.755318e-02 4.669604e-03
6.758875e-02 4.648094e-03
6.762432e-02 4.626647e-03
6.765988e-02 4.605263e-03
6.769543e-02 4.583942e-03
6.773098e-02 4.562682e-03
6.776652e-02 4.541485e-03
6.780205e-02 4.520349e-03
6.783758e-02 4.499274e-03
6.787310e-02 4.478261e-03
6.790862e-02 4.457308e-03
6.794414e-02 4.436416e-03
6.797965e-02 4.415584e-03
6.801515e-02 4.394813e-03
6.805065e-02 4.374101e-03
6.808615e-02 4.353448e-03
6.812164e-02 4.332855e-03
6.815713e-02 4.312321e-03
6.819262e-02 4.291845e-03
6.822810e-02 4.271429e-03
6.826358e-02 4.251070e-03
6.829906e-02 4.230769e-03
6.833454e-02 4.210526e-03
6.837001e-02 4.190341e-03
6.840548e-02 4.170213e-03
6.844095e-02 4.150142e-03
6.847641e-02 4.130127e-03
6.851188e-02 4.110169e-03
6.854734e-02 4.090268e-03
6.858280e-02 4.070423e-03
6.861826e-02 4.050633e-03
6.865373e-02 4.030899e-03
6.868919e-02 4.011220e-03
6.872464e-02 3.991597e-03
6.876010e-02 3.972028e-03
6.879556e-02 3.952514e-03
6.883102e-02 3.933054e-03
6.886648e-02 3.913649e-03
6.890195e-02 3.894298e-03
6.893741e-02 3.875000e-03
6.897287e-02 3.855756e-03
6.900834e-02 3.836565e-03
6.904380e-02 3.817427e-03
6.907927e-02 3.798343e-03
6.911474e-02 3.779310e-03
6.915021e-02 3.760331e-03
6.918569e-02 3.741403e-03
6.922116e-02 3.722527e-03
6.925664e-02 3.703704e-03
6.929213e-02 3.684932e-03
6.932761e-02 3.666211e-03
6.936310e-02 3.647541e-03
6.939860e-02 3.628922e-03
6.943409e-02 3.610354e-03
6.946960e-02 3.591837e-03
6.950510e-02 3.573370e-03
6.954061e-02 3.554953e-03
6.957613e-02 3.536585e-03
6.961165e-02 3.518268e-03
6.964718e-02 3.500000e-03
6.968271e-02 3.481781e-03
6.971825e-02 3.463612e-03
6.975379e-02 3.445491e-03
6.978934e-02 3.427419e-03
6.982490e-02 3.409396e-03
6.986046e-02 3.391421e-03
6.989603e-02 3.373494e-03
6.993161e-02 3.355615e-03
6.996720e-02 3.337784e-03
7.000279e-02 3.320000e-03
7.003839e-02 3.302264e-03
7.007400e-02 3.284574e-03
7.010962e-02 3.266932e-03
7.014524e-02 3.249337e-03
7.018088e-02 3.231788e-03
7.021652e-02 3.214286e-03
7.025218e-02 3.196830e-03
7.028784e-02 3.179420e-03
7.032352e-02 3.162055e-03
7.035920e-02 3.144737e-03
7.039489e-02 3.127464e-03
7.043060e-02 3.110236e-03
7.046632e-02 3.093054e-03
7.050204e-02 3.075916e-03
7.053778e-02 3.058824e-03
7.057353e-02 3.041775e-03
7.060930e-02 3.024772e-03
7.064507e-02 3.007813e-03
7.068086e-02 2.990897e-03
7.071666e-02 2.974026e-03
7.075247e-02 2.957198e-03
7.078830e-02 2.940415e-03
7.082414e-02 2.923674e-03
7.086000e-02 2.906977e-03
7.089587e-02 2.890323e-03
7.093175e-02 2.873711e-03
7.096765e-02 2.857143e-03
7.100356e-02 2.840617e-03
7.103949e-02 2.824134e-03
7.107544e-02 2.807692e-03
7.111140e-02 2.791293e-03
7.114737e-02 2.774936e-03
7.118337e-02 2.758621e-03
7.121938e-02 2.742347e-03
7.125541e-02 2.726115e-03
7.129145e-02 2.709924e-03
7.132751e-02 2.693774e-03
7.136360e-02 2.677665e-03
7.139970e-02 2.661597e-03
7.143581e-02 2.645570e-03
7.147195e-02 2.629583e-03
7.150811e-02 2.613636e-03
7.154428e-02 2.597730e-03
7.158048e-02 2.581864e-03
7.161670e-02 2.566038e-03
7.165293e-02 2.550251e-03
7.168919e-02 2.534504e-03
7.172547e-02 2.518797e-03
7.176177e-02 2.503129e-03
7.179809e-02 2.487500e-03
7.183444e-02 2.471910e-03
7.187081e-02 2.456359e-03
7.190720e-02 2.440847e-03
7.194361e-02 2.425373e-03
7.198005e-02 2.409938e-03
7.201651e-02 2.394541e-03
7.205300e-02 2.379182e-03
7.208951e-02 2.363861e-03
7.212605e-02 2.348578e-03
7.216261e-02 2.333333e-03
7.219920e-02 2.318126e-03
7.223581e-02 2.302956e-03
7.227246e-02 2.287823e-03
7.230912e-02 2.272727e-03
7.234582e-02 2.257669e-03
7.238254e-02 2.242647e-03
7.241929e-02 2.227662e-03
7.245608e-02 2.212714e-03
7.249288e-02 2.197802e-03
7.252972e-02 2.182927e-03
7.256659e-02 2.168088e-03
7.260349e-02 2.153285e-03
7.264042e-02 2.138518e-03
7.267738e-02 2.123786e-03
7.271437e-02 2.109091e-03
7.275140e-02 2.094431e-03
7.278846e-02 2.079807e-03
7.282554e-02 2.065217e-03
7.286267e-02 2.050663e-03
7.289982e-02 2.036145e-03
7.293702e-02 2.021661e-03
7.297424e-02 2.007212e-03
7.301150e-02 1.992797e-03
7.304880e-02 1.978417e-03
7.308613e-02 1.964072e-03
7.312350e-02 1.949761e-03
7.316091e-02 1.935484e-03
7.319835e-02 1.921241e-03
7.323583e-02 1.907032e-03
7.327335e-02 1.892857e-03
7.331091e-02 1.878716e-03
7.334851e-02 1.864608e-03
7.338615e-02 1.850534e-03
7.342383e-02 1.836493e-03
7.346155e-02 1.822485e-03
7.349931e-02 1.808511e-03
7.353712e-02 1.794569e-03
7.357497e-02 1.780660e-03
7.361286e-02 1.766784e-03
7.365079e-02 1.752941e-03
7.368877e-02 1.739130e-03
7.372680e-02 1.725352e-03
7.376487e-02 1.711606e-03
7.380298e-02 1.697892e-03
7.384115e-02 1.684211e-03
7.387936e-02 1.670561e-03
7.391762e-02 1.656943e-03
7.395593e-02 1.643357e-03
7.399429e-02 1.629802e-03
7.403270e-02 1.616279e-03
7.407115e-02 1.602787e-03
7.410967e-02 1.589327e-03
7.414823e-02 1.575898e-03
7.418684e-02 1.562500e-03
7.422551e-02 1.549133e-03
7.426424e-02 1.535797e-03
7.430302e-02 1.522491e-03
7.434185e-02 1.509217e-03
7.438074e-02 1.495972e-03
7.441969e-02 1.482759e-03
7.445869e-02 1.469575e-03
7.449776e-02 1.456422e-03
7.453688e-02 1.443299e-03
7.457607e-02 1.430206e-03
7.461531e-02 1.417143e-03
7.465462e-02 1.404110e-03
7.469399e-02 1.391106e-03
7.473343e-02 1.378132e-03
7.477293e-02 1.365188e-03
7.481249e-02 1.352273e-03
7.485212e-02 1.339387e-03
7.489182e-02 1.326531e-03
7.493159e-02 1.313703e-03
7.497142e-02 1.300905e-03
7.501133e-02 1.288136e-03
7.505131e-02 1.275395e-03
7.509136e-02 1.262683e-03
7.513148e-02 1.250000e-03
7.517168e-02 1.237345e-03
7.521195e-02 1.224719e-03
7.525230e-02 1.212121e-03
7.529272e-02 1.199552e-03
7.533323e-02 1.187010e-03
7.537381e-02 1.174497e-03
7.541448e-02 1.162011e-03
7.545522e-02 1.149554e-03
7.549605e-02 1.137124e-03
7.553697e-02 1.124722e-03
7.557797e-02 1.112347e-03
7.561906e-02 1.100000e-03
7.566023e-02 1.087680e-03
7.570150e-02 1.075388e-03
7.574285e-02 1.063123e-03
7.578430e-02 1.050885e-03
7.582585e-02 1.038674e-03
7.586748e-02 1.026490e-03
7.590922e-02 1.014333e-03
7.595105e-02 1.002203e-03
7.599299e-02 9.900990e-04
7.603502e-02 9.780220e-04
7.607716e-02 9.659715e-04
7.611940e-02 9.539474e-04
7.616175e-02 9.419496e-04
7.620421e-02 9.299781e-04
7.624677e-02 9.180328e-04
7.628945e-02 9.061135e-04
7.633224e-02 8.942203e-04
7.637515e-02 8.823529e-04
7.641818e-02 8.705114e-04
7.646132e-02 8.586957e-04
7.650459e-02 8.469055e-04
7.654798e-02 8.351410e-04
7.659149e-02 8.234020e-04
7.663514e-02 8.116883e-04
7.667891e-02 8.000000e-04
7.672282e-02 7.883369e-04
7.676686e-02 7.766990e-04
7.681104e-02 7.650862e-04
7.685537e-02 7.534984e-04
7.689983e-02 7.419355e-04
7.694444e-02 7.303974e-04
7.698920e-02 7.188841e-04
7.703411e-02 7.073955e-04
7.707917e-02 6.959315e-04
7.712439e-02 6.844920e-04
7.716978e-02 6.730769e-04
7.721532e-02 6.616862e-04
7.726104e-02 6.503198e-04
7.730692e-02 6.389776e-04
7.735298e-02 6.276596e-04
7.739922e-02 6.163656e-04
7.744564e-02 6.050955e-04
7.749224e-02 5.938494e-04
7.753904e-02 5.826271e-04
7.758603e-02 5.714286e-04
7.763322e-02 5.602537e-04
7.768061e-02 5.491024e-04
7.772822e-02 5.379747e-04
7.777603e-02 5.268704e-04
7.782407e-02 5.157895e-04
7.787233e-02 5.047319e-04
7.792082e-02 4.936975e-04
7.796955e-02 4.826863e-04
7.801852e-02 4.716981e-04
7.806774e-02 4.607330e-04
7.811721e-02 4.497908e-04
7.816695e-02 4.388715e-04
7.821696e-02 4.279749e-04
7.826724e-02 4.171011e-04
7.831781e-02 4.062500e-04
7.836868e-02 3.954214e-04
7.841986e-02 3.846154e-04
7.847134e-02 3.738318e-04
7.852315e-02 3.630705e-04
7.857530e-02 3.523316e-04
7.862779e-02 3.416149e-04
7.868065e-02 3.309204e-04
7.873387e-02 3.202479e-04
7.878748e-02 3.095975e-04
7.884149e-02 2.989691e-04
7.889592e-02 2.883625e-04
7.895078e-02 2.777778e-04
7.900609e-02 2.672148e-04
7.906188e-02 2.566735e-04
7.911816e-02 2.461538e-04
7.917495e-02 2.356557e-04
7.923228e-02 2.251791e-04
7.929019e-02 2.147239e-04
7.934869e-02 2.042901e-04
7.940782e-02 1.938776e-04
7.946762e-02 1.834862e-04
7.952814e-02 1.731161e-04
7.958941e-02 1.627670e-04
7.965148e-02 1.524390e-04
7.971442e-02 1.421320e-04
7.977830e-02 1.318458e-04
7.984318e-02 1.215805e-04
7.990917e-02 1.113360e-04
7.997637e-02 1.011122e-04
8.004490e-02 9.090909e-05
8.011493e-02 8.072654e-05
8.018666e-02 7.056452e-05
8.026034e-02 6.042296e-05
8.033632e-02 5.030181e-05
8.041508e-02 4.020101e-05
8.049736e-02 3.012048e-05
8.058440e-02 2.006018e-05
8.067884e-02 1.002004e-05
8.079314e-02 1.065814e-14
8.079314e-02 0.000000e+00


==> data/RD_a50_p0.01.csv <==
R D
0.000000e+00 5.000000e-01
3.129089e-04 4.912773e-01
6.591289e-04 4.819959e-01
1.015217e-03 4.728148e-01
1.380776e-03 4.637370e-01
1.755399e-03 4.547651e-01
2.138674e-03 4.459016e-01
2.530186e-03 4.371491e-01
2.929514e-03 4.285096e-01
3.336235e-03 4.199854e-01
3.749922e-03 4.115782e-01
4.170150e-03 4.032900e-01
4.596490e-03 3.951223e-01
5.028517e-03 3.870765e-01
5.465805e-03 3.791541e-01
5.907931e-03 3.713560e-01
6.354475e-03 3.636834e-01
6.805022e-03 3.561371e-01
7.259159e-03 3.487178e-01
7.716481e-03 3.414260e-01
8.176587e-03 3.342622e-01
8.639083e-03 3.272267e-01
9.103583e-03 3.203196e-01
9.569708e-03 3.135409e-01
1.003709e-02 3.068905e-01
1.050536e-02 3.003683e-01
1.097417e-02 2.939737e-01
1.144318e-02 2.877064e-01
1.191205e-02 2.815659e-01
1.238046e-02 2.755513e-01
1.284809e-02 2.696620e-01
1.331466e-02 2.638971e-01
1.377986e-02 2.582555e-01
1.424341e-02 2.527363e-01
1.470505e-02 2.473383e-01
1.516452e-02 2.420603e-01
1.562158e-02 2.369010e-01
1.607598e-02 2.318591e-01
1.652752e-02 2.269331e-01
1.697597e-02 2.221215e-01
1.742114e-02 2.174229e-01
1.786283e-02 2.128356e-01
1.830088e-02 2.083580e-01
1.873511e-02 2.039885e-01
1.916538e-02 1.997253e-01
1.959153e-02 1.955668e-01
2.001343e-02 1.915111e-01
2.043096e-02 1.875564e-01
2.084400e-02 1.837010e-01
2.125246e-02 1.799430e-01
2.165624e-02 1.762806e-01
2.205526e-02 1.727118e-01
2.244943e-02 1.692349e-01
2.283870e-02 1.658480e-01
2.322300e-02 1.625492e-01
2.360229e-02 1.593366e-01
2.397653e-02 1.562083e-01
2.434568e-02 1.531626e-01
2.470971e-02 1.501975e-01
2.506861e-02 1.473112e-01
2.542237e-02 1.445018e-01
2.577098e-02 1.417676e-01
2.611443e-02 1.391067e-01
2.645275e-02 1.365174e-01
2.678593e-02 1.339978e-01
2.711400e-02 1.315463e-01
2.743697e-02 1.291611e-01
2.775488e-02 1.268405e-01
2.806776e-02 1.245828e-01
2.837564e-02 1.223864e-01
2.867856e-02 1.202497e-01
2.897657e-02 1.181709e-01
2.926971e-02 1.161487e-01
2.955803e-02 1.141814e-01
2.984158e-02 1.122674e-01
3.012042e-02 1.104054e-01
3.039461e-02 1.085939e-01
3.066421e-02 1.068314e-01
3.092928e-02 1.051165e-01
3.118988e-02 1.034479e-01
3.144609e-02 1.018242e-01
3.169795e-02 1.002441e-01
3.194555e-02 9.870630e-02
3.218896e-02 9.720962e-02
3.242824e-02 9.575279e-02
3.266346e-02 9.433464e-02
3.289470e-02 9.295399e-02
3.312203e-02 9.160973e-02
3.334551e-02 9.030074e-02
3.356524e-02 8.902596e-02
3.378126e-02 8.778434e-02
3.399367e-02 8.657486e-02
3.420253e-02 8.539654e-02
3.440791e-02 8.424841e-02
3.460989e-02 8.312954e-02
3.480854e-02 8.203902e-02
3.500393e-02 8.097596e-02
3.519612e-02 7.993952e-02
3.538520e-02 7.892885e-02
3.557123e-02 7.794316e-02
3.575428e-02 7.698165e-02
3.593441e-02 7.604358e-02
3.611169e-02 7.512820e-02
3.628620e-02 7.423479e-02
3.645799e-02 7.336267e-02
3.662713e-02 7.251117e-02
3.679368e-02 7.167963e-02
3.695771e-02 7.086743e-02
3.711928e-02 7.007396e-02
3.727844e-02 6.929863e-02
3.743525e-02 6.854087e-02
3.758979e-02 6.780012e-02
3.774209e-02 6.707586e-02
3.789222e-02 6.636756e-02
3.804023e-02 6.567472e-02
3.818617e-02 6.499687e-02
3.833011e-02 6.433354e-02
3.847208e-02 6.368426e-02
3.861214e-02 6.304862e-02
3.875034e-02 6.242618e-02
3.888673e-02 6.181654e-02
3.902134e-02 6.121930e-02
3.915424e-02 6.063408e-02
3.928546e-02 6.006052e-02
3.941505e-02 5.949826e-02
3.954304e-02 5.894696e-02
3.966949e-02 5.840629e-02
3.979443e-02 5.787592e-02
3.991789e-02 5.735556e-02
4.003993e-02 5.684489e-02
4.016057e-02 5.634363e-02
4.027985e-02 5.585151e-02
4.039781e-02 5.536826e-02
4.051448e-02 5.489361e-02
4.062990e-02 5.442733e-02
4.074409e-02 5.396915e-02
4.085709e-02 5.351887e-02
4.096893e-02 5.307624e-02
4.107964e-02 5.264105e-02
4.118924e-02 5.221310e-02
4.129778e-02 5.179218e-02
4.140526e-02 5.137809e-02
4.151172e-02 5.097065e-02
4.161719e-02 5.056967e-02
4.172169e-02 5.017499e-02
4.182525e-02 4.978642e-02
4.192788e-02 4.940381e-02
4.202961e-02 4.902700e-02
4.213046e-02 4.865584e-02
4.223046e-02 4.829017e-02
4.232962e-02 4.792986e-02
4.242797e-02 4.757477e-02
4.252552e-02 4.722477e-02
4.262230e-02 4.687972e-02
4.271831e-02 4.653951e-02
4.281359e-02 4.620401e-02
4.290814e-02 4.587312e-02
4.300198e-02 4.554670e-02
4.309513e-02 4.522467e-02
4.318761e-02 4.490691e-02
4.327943e-02 4.459333e-02
4.337060e-02 4.428382e-02
4.346114e-02 4.397829e-02
4.355106e-02 4.367665e-02
4.364038e-02 4.337882e-02
4.372911e-02 4.308470e-02
4.381726e-02 4.279421e-02
4.390484e-02 4.250728e-02
4.399186e-02 4.222382e-02
4.407835e-02 4.194377e-02
4.416430e-02 4.166704e-02
4.424973e-02 4.139357e-02
4.433465e-02 4.112329e-02
4.441906e-02 4.085613e-02
4.450299e-02 4.059204e-02
4.458643e-02 4.033094e-02
4.466940e-02 4.007277e-02
4.475191e-02 3.981749e-02
4.483396e-02 3.956503e-02
4.491556e-02 3.931533e-02
4.499672e-02 3.906835e-02
4.507745e-02 3.882404e-02
4.515776e-02 3.858233e-02
4.523765e-02 3.834319e-02
4.531713e-02 3.810656e-02
4.539621e-02 3.787240e-02
4.547490e-02 3.764067e-02
4.555319e-02 3.741132e-02
4.563110e-02 3.718430e-02
4.570864e-02 3.695959e-02
4.578580e-02 3.673713e-02
4.586260e-02 3.651690e-02
4.593904e-02 3.629884e-02
4.601512e-02 3.608293e-02
4.609086e-02 3.586913e-02
4.616625e-02 3.565740e-02
4.624131e-02 3.544771e-02
4.631603e-02 3.524002e-02
4.639042e-02 3.503431e-02
4.646449e-02 3.483055e-02
4.653824e-02 3.462869e-02
4.661167e-02 3.442872e-02
4.668480e-02 3.423060e-02
4.675761e-02 3.403430e-02
4.683013e-02 3.383980e-02
4.690234e-02 3.364707e-02
4.697426e-02 3.345608e-02
4.704589e-02 3.326681e-02
4.711723e-02 3.307923e-02
4.718828e-02 3.289332e-02
4.725906e-02 3.270905e-02
4.732956e-02 3.252639e-02
4.739978e-02 3.234534e-02
4.746973e-02 3.216585e-02
4.753942e-02 3.198792e-02
4.760884e-02 3.181152e-02
4.767800e-02 3.163662e-02
4.774690e-02 3.146322e-02
4.781554e-02 3.129127e-02
4.788394e-02 3.112078e-02
4.795208e-02 3.095172e-02
4.801997e-02 3.078406e-02
4.808762e-02 3.061779e-02
4.815503e-02 3.045290e-02
4.822220e-02 3.028936e-02
4.828913e-02 3.012716e-02
4.835582e-02 2.996627e-02
4.842229e-02 2.980669e-02
4.848852e-02 2.964839e-02
4.855452e-02 2.949137e-02
4.862030e-02 2.933560e-02
4.868586e-02 2.918106e-02
4.875119e-02 2.902775e-02
4.881631e-02 2.887564e-02
4.888120e-02 2.872473e-02
4.894589e-02 2.857500e-02
4.901036e-02 2.842643e-02
4.907462e-02 2.827900e-02
4.913866e-02 2.813272e-02
4.920251e-02 2.798756e-02
4.926614e-02 2.784351e-02
4.932958e-02 2.770055e-02
4.939281e-02 2.755868e-02
4.945584e-02 2.741787e-02
4.951867e-02 2.727813e-02
4.958131e-02 2.713943e-02
4.964375e-02 2.700177e-02
4.970600e-02 2.686513e-02
4.976805e-02 2.672949e-02
4.982992e-02 2.659486e-02
4.989160e-02 2.646122e-02
4.995309e-02 2.632855e-02
5.001439e-02 2.619685e-02
5.007551e-02 2.606610e-02
5.013645e-02 2.593630e-02
5.019721e-02 2.580744e-02
5.025779e-02 2.567949e-02
5.031819e-02 2.555247e-02
5.037842e-02 2.542634e-02
5.043847e-02 2.530111e-02
5.049834e-02 2.517677e-02
5.055805e-02 2.505330e-02
5.061758e-02 2.493069e-02
5.067694e-02 2.480894e-02
5.073614e-02 2.468804e-02
5.079517e-02 2.456798e-02
5.085403e-02 2.444875e-02
5.091273e-02 2.433034e-02
5.097126e-02 2.421275e-02
5.102963e-02 2.409595e-02
5.108784e-02 2.397996e-02
5.114590e-02 2.386475e-02
5.120379e-02 2.375032e-02
5.126153e-02 2.363666e-02
5.131911e-02 2.352377e-02
5.137653e-02 2.341163e-02
5.143380e-02 2.330024e-02
5.149092e-02 2.318960e-02
5.154789e-02 2.307968e-02
5.160471e-02 2.297050e-02
5.166137e-02 2.286203e-02
5.171789e-02 2.275427e-02
5.177426e-02 2.264722e-02
5.183049e-02 2.254087e-02
5.188657e-02 2.243521e-02
5.194251e-02 2.233023e-02
5.199830e-02 2.222593e-02
5.205395e-02 2.212230e-02
5.210946e-02 2.201934e-02
5.216483e-02 2.191703e-02
5.222006e-02 2.181538e-02
5.227515e-02 2.171437e-02
5.233011e-02 2.161400e-02
5.238493e-02 2.151427e-02
5.243961e-02 2.141516e-02
5.249416e-02 2.131668e-02
5.254858e-02 2.121881e-02
5.260286e-02 2.112155e-02
5.265701e-02 2.102490e-02
5.271103e-02 2.092884e-02
5.276493e-02 2.083338e-02
5.281869e-02 2.073850e-02
5.287232e-02 2.064421e-02
5.292583e-02 2.055050e-02
5.297921e-02 2.045735e-02
5.303246e-02 2.036477e-02
5.308559e-02 2.027276e-02
5.313860e-02 2.018130e-02
5.319148e-02 2.009039e-02
5.324425e-02 2.000002e-02
5.329689e-02 1.991020e-02
5.334940e-02 1.982092e-02
5.340180e-02 1.973216e-02
5.345408e-02 1.964394e-02
5.350625e-02 1.955623e-02
5.355829e-02 1.946904e-02
5.361022e-02 1.938237e-02
5.366203e-02 1.929620e-02
5.371373e-02 1.921054e-02
5.376531e-02 1.912538e-02
5.381678e-02 1.904071e-02
5.386813e-02 1.895653e-02
5.391938e-02 1.887284e-02
5.397051e-02 1.878963e-02
5.402153e-02 1.870690e-02
5.407244e-02 1.862465e-02
5.412324e-02 1.854286e-02
5.417393e-02 1.846155e-02
5.422452e-02 1.838069e-02
5.427499e-02 1.830029e-02
5.432537e-02 1.822034e-02
5.437563e-02 1.814085e-02
5.442579e-02 1.806180e-02
5.447584e-02 1.798320e-02
5.452579e-02 1.790503e-02
5.457564e-02 1.782730e-02
5.462539e-02 1.775000e-02
5.467503e-02 1.767313e-02
5.472457e-02 1.759669e-02
5.477401e-02 1.752066e-02
5.482335e-02 1.744506e-02
5.487259e-02 1.736987e-02
5.492173e-02 1.729508e-02
5.497078e-02 1.722071e-02
5.501972e-02 1.714674e-02
5.506857e-02 1.707317e-02
5.511732e-02 1.700000e-02
5.516598e-02 1.692723e-02
5.521454e-02 1.685484e-02
5.526300e-02 1.678284e-02
5.531138e-02 1.671123e-02
5.535966e-02 1.664000e-02
5.540784e-02 1.656915e-02
5.545593e-02 1.649867e-02
5.550393e-02 1.642857e-02
5.555184e-02 1.635884e-02
5.559966e-02 1.628947e-02
5.564739e-02 1.622047e-02
5.569503e-02 1.615183e-02
5.574258e-02 1.608355e-02
5.579004e-02 1.601563e-02
5.583742e-02 1.594805e-02
5.588470e-02 1.588083e-02
5.593190e-02 1.581395e-02
5.597901e-02 1.574742e-02
5.602604e-02 1.568123e-02
5.607298e-02 1.561538e-02
5.611984e-02 1.554987e-02
5.616661e-02 1.548469e-02
5.621330e-02 1.541985e-02
5.625990e-02 1.535533e-02
5.630643e-02 1.529114e-02
5.635286e-02 1.522727e-02
5.639922e-02 1.516373e-02
5.644550e-02 1.510050e-02
5.649169e-02 1.503759e-02
5.653781e-02 1.497500e-02
5.658384e-02 1.491272e-02
5.662980e-02 1.485075e-02
5.667567e-02 1.478908e-02
5.672147e-02 1.472772e-02
5.676719e-02 1.466667e-02
5.681283e-02 1.460591e-02
5.685840e-02 1.454545e-02
5.690388e-02 1.448529e-02
5.694929e-02 1.442543e-02
5.699463e-02 1.436585e-02
5.703989e-02 1.430657e-02
5.708507e-02 1.424757e-02
5.713019e-02 1.418886e-02
5.717522e-02 1.413043e-02
5.722018e-02 1.407229e-02
5.726507e-02 1.401442e-02
5.730989e-02 1.395683e-02
5.735464e-02 1.389952e-02
5.739931e-02 1.384248e-02
5.744391e-02 1.378571e-02
5.748844e-02 1.372922e-02
5.753290e-02 1.367299e-02
5.757729e-02 1.361702e-02
5.762161e-02 1.356132e-02
5.766586e-02 1.350588e-02
5.771004e-02 1.345070e-02
5.775415e-02 1.339578e-02
5.779819e-02 1.334112e-02
5.784217e-02 1.328671e-02
5.788608e-02 1.323256e-02
5.792992e-02 1.317865e-02
5.797369e-02 1.312500e-02
5.801740e-02 1.307159e-02
5.806104e-02 1.301843e-02
5.810462e-02 1.296552e-02
5.814813e-02 1.291284e-02
5.819158e-02 1.286041e-02
5.823496e-02 1.280822e-02
5.827828e-02 1.275626e-02
5.832153e-02 1.270455e-02
5.836473e-02 1.265306e-02
5.840785e-02 1.260181e-02
5.845092e-02 1.255079e-02
5.849392e-02 1.250000e-02
5.853687e-02 1.244944e-02
5.857975e-02 1.239910e-02
5.862257e-02 1.234899e-02
5.866532e-02 1.229911e-02
5.870802e-02 1.224944e-02
5.875066e-02 1.220000e-02
5.879324e-02 1.215078e-02
5.883576e-02 1.210177e-02
5.887822e-02 1.205298e-02
5.892062e-02 1.200441e-02
5.896296e-02 1.195604e-02
5.900525e-02 1.190789e-02
5.904747e-02 1.185996e-02
5.908964e-02 1.181223e-02
5.913176e-02 1.176471e-02
5.917381e-02 1.171739e-02
5.921581e-02 1.167028e-02
5.925776e-02 1.162338e-02
5.929964e-02 1.157667e-02
5.934148e-02 1.153017e-02
5.938325e-02 1.148387e-02
5.942498e-02 1.143777e-02
5.946665e-02 1.139186e-02
5.950826e-02 1.134615e-02
5.954982e-02 1.130064e-02
5.959133e-02 1.125532e-02
5.963278e-02 1.121019e-02
5.967418e-02 1.116525e-02
5.971553e-02 1.112051e-02
5.975683e-02 1.107595e-02
5.979807e-02 1.103158e-02
5.983926e-02 1.098739e-02
5.988040e-02 1.094340e-02
5.992149e-02 1.089958e-02
5.996253e-02 1.085595e-02
6.000352e-02 1.081250e-02
6.004446e-02 1.076923e-02
6.008535e-02 1.072614e-02
6.012619e-02 1.068323e-02
6.016698e-02 1.064050e-02
6.020772e-02 1.059794e-02
6.024841e-02 1.055556e-02
6.028906e-02 1.051335e-02
6.032965e-02 1.047131e-02
6.037020e-02 1.042945e-02
6.041070e-02 1.038776e-02
6.045115e-02 1.034623e-02
6.049156e-02 1.030488e-02
6.053192e-02 1.026369e-02
6.057223e-02 1.022267e-02
6.061250e-02 1.018182e-02
6.065272e-02 1.014113e-02
6.069290e-02 1.010060e-02
6.073303e-02 1.006024e-02
6.077311e-02 1.002004e-02
6.081315e-02 9.980000e-03
6.085315e-02 9.940120e-03
6.089310e-02 9.900398e-03
6.093300e-02 9.860835e-03
6.097287e-02 9.821429e-03
6.101269e-02 9.782178e-03
6.105246e-02 9.743083e-03
6.109220e-02 9.704142e-03
6.113189e-02 9.665354e-03
6.117154e-02 9.626719e-03
6.121114e-02 9.588235e-03
6.125071e-02 9.549902e-03
6.129023e-02 9.511719e-03
6.132971e-02 9.473684e-03
6.136915e-02 9.435798e-03
6.140855e-02 9.398058e-03
6.144791e-02 9.360465e-03
6.148723e-02 9.323017e-03
6.152651e-02 9.285714e-03
6.156575e-02 9.248555e-03
6.160495e-02 9.211538e-03
6.164411e-02 9.174664e-03
6.168323e-02 9.137931e-03
6.172231e-02 9.101338e-03
6.176135e-02 9.064885e-03
6.180035e-02 9.028571e-03
6.183932e-02 8.992395e-03
6.187825e-02 8.956357e-03
6.191714e-02 8.920455e-03
6.195599e-02 8.884688e-03
6.199481e-02 8.849057e-03
6.203358e-02 8.813559e-03
6.207233e-02 8.778195e-03
6.211103e-02 8.742964e-03
6.214970e-02 8.707865e-03
6.218833e-02 8.672897e-03
6.222693e-02 8.638060e-03
6.226549e-02 8.603352e-03
6.230402e-02 8.568773e-03
6.234251e-02 8.534323e-03
6.238096e-02 8.500000e-03
6.241938e-02 8.465804e-03
6.245777e-02 8.431734e-03
6.249612e-02 8.397790e-03
6.253444e-02 8.363971e-03
6.257273e-02 8.330275e-03
6.261098e-02 8.296703e-03
6.264920e-02 8.263254e-03
6.268738e-02 8.229927e-03
6.272553e-02 8.196721e-03
6.276365e-02 8.163636e-03
6.280174e-02 8.130672e-03
6.283979e-02 8.097826e-03
6.287782e-02 8.065099e-03
6.291581e-02 8.032491e-03
6.295377e-02 8.000000e-03
6.299169e-02 7.967626e-03
6.302959e-02 7.935368e-03
6.306746e-02 7.903226e-03
6.310529e-02 7.871199e-03
6.314310e-02 7.839286e-03
6.318087e-02 7.807487e-03
6.321862e-02 7.775801e-03
6.325633e-02 7.744227e-03
6.329401e-02 7.712766e-03
6.333167e-02 7.681416e-03
6.336930e-02 7.650177e-03
6.340689e-02 7.619048e-03
6.344446e-02 7.588028e-03
6.348200e-02 7.557118e-03
6.351951e-02 7.526316e-03
6.355700e-02 7.495622e-03
6.359445e-02 7.465035e-03
6.363188e-02 7.434555e-03
6.366928e-02 7.404181e-03
6.370665e-02 7.373913e-03
6.374400e-02 7.343750e-03
6.378132e-02 7.313692e-03
6.381861e-02 7.283737e-03
6.385587e-02 7.253886e-03
6.389311e-02 7.224138e-03
6.393033e-02 7.194492e-03
6.396751e-02 7.164948e-03
6.400467e-02 7.135506e-03
6.404181e-02 7.106164e-03
6.407892e-02 7.076923e-03
6.411601e-02 7.047782e-03
6.415307e-02 7.018739e-03
6.419010e-02 6.989796e-03
6.422711e-02 6.960951e-03
6.426410e-02 6.932203e-03
6.430106e-02 6.903553e-03
6.433800e-02 6.875000e-03
6.437492e-02 6.846543e-03
6.441181e-02 6.818182e-03
6.444868e-02 6.789916e-03
6.448552e-02 6.761745e-03
6.452234e-02 6.733668e-03
6.455914e-02 6.705686e-03
6.459592e-02 6.677796e-03
6.463268e-02 6.650000e-03
6.466941e-02 6.622296e-03
6.470612e-02 6.594684e-03
6.474281e-02 6.567164e-03
6.477948e-02 6.539735e-03
6.481612e-02 6.512397e-03
6.485275e-02 6.485149e-03
6.488935e-02 6.457990e-03
6.492593e-02 6.430921e-03
6.496250e-02 6.403941e-03
6.499904e-02 6.377049e-03
6.503556e-02 6.350245e-03
6.507206e-02 6.323529e-03
6.510854e-02 6.296900e-03
6.514501e-02 6.270358e-03
6.518145e-02 6.243902e-03
6.521787e-02 6.217532e-03
6.525428e-02 6.191248e-03
6.529066e-02 6.165049e-03
6.532703e-02 6.138934e-03
6.536338e-02 6.112903e-03
6.539971e-02 6.086957e-03
6.543602e-02 6.061093e-03
6.547232e-02 6.035313e-03
6.550859e-02 6.009615e-03
6.554485e-02 5.984000e-03
6.558109e-02 5.958466e-03
6.561732e-02 5.933014e-03
6.565353e-02 5.907643e-03
6.568972e-02 5.882353e-03
6.572589e-02 5.857143e-03
6.576205e-02 5.832013e-03
6.579819e-02 5.806962e-03
6.583432e-02 5.781991e-03
6.587043e-02 5.757098e-03
6.590652e-02 5.732283e-03
6.594260e-02 5.707547e-03
6.597866e-02 5.682889e-03
6.601471e-02 5.658307e-03
6.605074e-02 5.633803e-03
6.608676e-02 5.609375e-03
6.612277e-02 5.585023e-03
6.615876e-02 5.560748e-03
6.619473e-02 5.536547e-03
6.623069e-02 5.512422e-03
6.626664e-02 5.488372e-03
6.630257e-02 5.464396e-03
6.633850e-02 5.440495e-03
6.637440e-02 5.416667e-03
6.641030e-02 5.392912e-03
6.644618e-02 5.369231e-03
6.648205e-02 5.345622e-03
6.651791e-02 5.322086e-03
6.655375e-02 5.298622e-03
6.658958e-02 5.275229e-03
6.662540e-02 5.251908e-03
6.666121e-02 5.228659e-03
6.669701e-02 5.205479e-03
6.673280e-02 5.182371e-03
6.676857e-02 5.159332e-03
6.680433e-02 5.136364e-03
6.684009e-02 5.113464e-03
6.687583e-02 5.090634e-03
6.691156e-02 5.067873e-03
6.694728e-02 5.045181e-03
6.698300e-02 5.022556e-03
6.701870e-02 5.000000e-03
6.705439e-02 4.977511e-03
6.709007e-02 4.955090e-03
6.712575e-02 4.932735e-03
6.716141e-02 4.910448e-03
6.719707e-02 4.888227e-03
6.723272e-02 4.866071e-03
6.726835e-02 4.843982e-03
6.730399e-02 4.821958e-03
6.733961e-02 4.800000e-03
6.737522e-02 4.778107e-03
6.741083e-02 4.756278e-03
6.744643e-02 4.734513e-03
6.748202e-02 4.712813e-03
6.751761e-02 4.691176e-03
6.755318e-02 4.669604e-03
6.758875e-02 4.648094e-03
6.762432e-02 4.626647e-03
6.765988e-02 4.605263e-03
6.769543e-02 4.583942e-03
6.773098e-02 4.562682e-03
6.776652e-02 4.541485e-03
6.780205e-02 4.520349e-03
6.783758e-02 4.499274e-03
6.787310e-02 4.478261e-03
6.790862e-02 4.457308e-03
6.794414e-02 4.436416e-03
6.797965e-02 4.415584e-03
6.801515e-02 4.394813e-03
6.805065e-02 4.374101e-03
6.808615e-02 4.353448e-03
6.812164e-02 4.332855e-03
6.815713e-02 4.312321e-03
6.819262e-02 4.291845e-03
6.822810e-02 4.271429e-03
6.826358e-02 4.251070e-03
6.829906e-02 4.230769e-03
6.833454e-02 4.210526e-03
6.837001e-02 4.190341e-03
6.840548e-02 4.170213e-03
6.844095e-02 4.150142e-03
6.847641e-02 4.130127e-03
6.851188e-02 4.110169e-03
6.854734e-02 4.090268e-03
6.858280e-02 4.070423e-03
6.861826e-02 4.050633e-03
6.865373e-02 4.030899e-03
6.868919e-02 4.011220e-03
6.872464e-02 3.991597e-03
6.876010e-02 3.972028e-03
6.879556e-02 3.952514e-03
6.883102e-02 3.933054e-03
6.886648e-02 3.913649e-03
6.890195e-02 3.894298e-03
6.893741e-02 3.875000e-03
6.897287e-02 3.855756e-03
6.900834e-02 3.836565e-03
6.904380e-02 3.817427e-03
6.907927e-02 3.798343e-03
6.911474e-02 3.779310e-03
6.915021e-02 3.760331e-03
6.918569e-02 3.741403e-03
6.922116e-02 3.722527e-03
6.925664e-02 3.703704e-03
6.929213e-02 3.684932e-03
6.932761e-02 3.666211e-03
6.936310e-02 3.647541e-03
6.939860e-02 3.628922e-03
6.943409e-02 3.610354e-03
6.946960e-02 3.591837e-03
6.950510e-02 3.573370e-03
6.954061e-02 3.554953e-03
6.957613e-02 3.536585e-03
6.961165e-02 3.518268e-03
6.964718e-02 3.500000e-03
6.968271e-02 3.481781e-03
6.971825e-02 3.463612e-03
6.975379e-02 3.445491e-03
6.978934e-02 3.427419e-03
6.982490e-02 3.409396e-03
6.986046e-02 3.391421e-03
6.989603e-02 3.373494e-03
6.993161e-02 3.355615e-03
6.996720e-02 3.337784e-03
7.000279e-02 3.320000e-03
7.003839e-02 3.302264e-03
7.007400e-02 3.284574e-03
7.010962e-02 3.266932e-03
7.014524e-02 3.249337e-03
7.018088e-02 3.231788e-03
7.021652e-02 3.214286e-03
7.025218e-02 3.196830e-03
7.028784e-02 3.179420e-03
7.032352e-02 3.162055e-03
7.035920e-02 3.144737e-03
7.039489e-02 3.127464e-03
7.043060e-02 3.110236e-03
7.046632e-02 3.093054e-03
7.050204e-02 3.075916e-03
7.053778e-02 3.058824e-03
7.057353e-02 3.041775e-03
7.060930e-02 3.024772e-03
7.064507e-02 3.007813e-03
7.068086e-02 2.990897e-03
7.071666e-02 2.974026e-03
7.075247e-02 2.957198e-03
7.078830e-02 2.940415e-03
7.082414e-02 2.923674e-03
7.086000e-02 2.906977e-03
7.089587e-02 2.890323e-03
7.093175e-02 2.873711e-03
7.096765e-02 2.857143e-03
7.100356e-02 2.840617e-03
7.103949e-02 2.824134e-03
7.107544e-02 2.807692e-03
7.111140e-02 2.791293e-03
7.114737e-02 2.774936e-03
7.118337e-02 2.758621e-03
7.121938e-02 2.742347e-03
7.125541e-02 2.726115e-03
7.129145e-02 2.709924e-03
7.132751e-02 2.693774e-03
7.136360e-02 2.677665e-03
7.139970e-02 2.661597e-03
7.143581e-02 2.645570e-03
7.147195e-02 2.629583e-03
7.150811e-02 2.613636e-03
7.154428e-02 2.597730e-03
7.158048e-02 2.581864e-03
7.161670e-02 2.566038e-03
7.165293e-02 2.550251e-03
7.168919e-02 2.534504e-03
7.172547e-02 2.518797e-03
7.176177e-02 2.503129e-03
7.179809e-02 2.487500e-03
7.183444e-02 2.471910e-03
7.187081e-02 2.456359e-03
7.190720e-02 2.440847e-03
7.194361e-02 2.425373e-03
7.198005e-02 2.409938e-03
7.201651e-02 2.394541e-03
7.205300e-02 2.379182e-03
7.208951e-02 2.363861e-03
7.212605e-02 2.348578e-03
7.216261e-02 2.333333e-03
7.219920e-02 2.318126e-03
7.223581e-02 2.302956e-03
7.227246e-02 2.287823e-03
7.230912e-02 2.272727e-03
7.234582e-02 2.257669e-03
7.238254e-02 2.242647e-03
7.241929e-02 2.227662e-03
7.245608e-02 2.212714e-03
7.249288e-02 2.197802e-03
7.252972e-02 2.182927e-03
7.256659e-02 2.168088e-03
7.260349e-02 2.153285e-03
7.264042e-02 2.138518e-03
7.267738e-02 2.123786e-03
7.271437e-02 2.109091e-03
7.275140e-02 2.094431e-03
7.278846e-02 2.079807e-03
7.282554e-02 2.065217e-03
7.286267e-02 2.050663e-03
7.289982e-02 2.036145e-03
7.293702e-02 2.021661e-03
7.297424e-02 2.007212e-03
7.301150e-02 1.992797e-03
7.304880e-02 1.978417e-03
7.308613e-02 1.964072e-03
7.312350e-02 1.949761e-03
7.316091e-02 1.935484e-03
7.319835e-02 1.921241e-03
7.323583e-02 1.907032e-03
7.327335e-02 1.892857e-03
7.331091e-02 1.878716e-03
7.334851e-02 1.864608e-03
7.338615e-02 1.850534e-03
7.342383e-02 1.836493e-03
7.346155e-02 1.822485e-03
7.349931e-02 1.808511e-03
7.353712e-02 1.794569e-03
7.357497e-02 1.780660e-03
7.361286e-02 1.766784e-03
7.365079e-02 1.752941e-03
7.368877e-02 1.739130e-03
7.372680e-02 1.725352e-03
7.376487e-02 1.711606e-03
7.380298e-02 1.697892e-03
7.384115e-02 1.684211e-03
7.387936e-02 1.670561e-03
7.391762e-02 1.656943e-03
7.395593e-02 1.643357e-03
7.399429e-02 1.629802e-03
7.403270e-02 1.616279e-03
7.407115e-02 1.602787e-03
7.410967e-02 1.589327e-03
7.414823e-02 1.575898e-03
7.418684e-02 1.562500e-03
7.422551e-02 1.549133e-03
7.426424e-02 1.535797e-03
7.430302e-02 1.522491e-03
7.434185e-02 1.509217e-03
7.438074e-02 1.495972e-03
7.441969e-02 1.482759e-03
7.445869e-02 1.469575e-03
7.449776e-02 1.456422e-03
7.453688e-02 1.443299e-03
7.457607e-02 1.430206e-03
7.461531e-02 1.417143e-03
7.465462e-02 1.404110e-03
7.469399e-02 1.391106e-03
7.473343e-02 1.378132e-03
7.477293e-02 1.365188e-03
7.481249e-02 1.352273e-03
7.485212e-02 1.339387e-03
7.489182e-02 1.326531e-03
7.493159e-02 1.313703e-03
7.497142e-02 1.300905e-03
7.501133e-02 1.288136e-03
7.505131e-02 1.275395e-03
7.509136e-02 1.262683e-03
7.513148e-02 1.250000e-03
7.517168e-02 1.237345e-03
7.521195e-02 1.224719e-03
7.525230e-02 1.212121e-03
7.529272e-02 1.199552e-03
7.533323e-02 1.187010e-03
7.537381e-02 1.174497e-03
7.541448e-02 1.162011e-03
7.545522e-02 1.149554e-03
7.549605e-02 1.137124e-03
7.553697e-02 1.124722e-03
7.557797e-02 1.112347e-03
7.561906e-02 1.100000e-03
7.566023e-02 1.087680e-03
7.570150e-02 1.075388e-03
7.574285e-02 1.063123e-03
7.578430e-02 1.050885e-03
7.582585e-02 1.038674e-03
7.586748e-02 1.026490e-03
7.590922e-02 1.014333e-03
7.595105e-02 1.002203e-03
7.599299e-02 9.900990e-04
7.603502e-02 9.780220e-04
7.607716e-02 9.659715e-04
7.611940e-02 9.539474e-04
7.616175e-02 9.419496e-04
7.620421e-02 9.299781e-04
7.624677e-02 9.180328e-04
7.628945e-02 9.061135e-04
7.633224e-02 8.942203e-04
7.637515e-02 8.823529e-04
7.641818e-02 8.705114e-04
7.646132e-02 8.586957e-04
7.650459e-02 8.469055e-04
7.654798e-02 8.351410e-04
7.659149e-02 8.234020e-04
7.663514e-02 8.116883e-04
7.667891e-02 8.000000e-04
7.672282e-02 7.883369e-04
7.676686e-02 7.766990e-04
7.681104e-02 7.650862e-04
7.685537e-02 7.534984e-04
7.689983e-02 7.419355e-04
7.694444e-02 7.303974e-04
7.698920e-02 7.188841e-04
7.703411e-02 7.073955e-04
7.707917e-02 6.959315e-04
7.712439e-02 6.844920e-04
7.716978e-02 6.730769e-04
7.721532e-02 6.616862e-04
7.726104e-02 6.503198e-04
7.730692e-02 6.389776e-04
7.735298e-02 6.276596e-04
7.739922e-02 6.163656e-04
7.744564e-02 6.050955e-04
7.749224e-02 5.938494e-04
7.753904e-02 5.826271e-04
7.758603e-02 5.714286e-04
7.763322e-02 5.602537e-04
7.768061e-02 5.491024e-04
7.772822e-02 5.379747e-04
7.777603e-02 5.268704e-04
7.782407e-02 5.157895e-04
7.787233e-02 5.047319e-04
7.792082e-02 4.936975e-04
7.796955e-02 4.826863e-04
7.801852e-02 4.716981e-04
7.806774e-02 4.607330e-04
7.811721e-02 4.497908e-04
7.816695e-02 4.388715e-04
7.821696e-02 4.279749e-04
7.826724e-02 4.171011e-04
7.831781e-02 4.062500e-04
7.836868e-02 3.954214e-04
7.841986e-02 3.846154e-04
7.847134e-02 3.738318e-04
7.852315e-02 3.630705e-04
7.857530e-02 3.523316e-04
7.862779e-02 3.416149e-04
7.868065e-02 3.309204e-04
7.873387e-02 3.202479e-04
7.878748e-02 3.095975e-04
7.884149e-02 2.989691e-04
7.889592e-02 2.883625e-04
7.895078e-02 2.777778e-04
7.900609e-02 2.672148e-04
7.906188e-02 2.566735e-04
7.911816e-02 2.461538e-04
7.917495e-02 2.356557e-04
7.923228e-02 2.251791e-04
7.929019e-02 2.147239e-04
7.934869e-02 2.042901e-04
7.940782e-02 1.938776e-04
7.946762e-02 1.834862e-04
7.952814e-02 1.731161e-04
7.958941e-02 1.627670e-04
7.965148e-02 1.524390e-04
7.971442e-02 1.421320e-04
7.977830e-02 1.318458e-04
7.984318e-02 1.215805e-04
7.990917e-02 1.113360e-04
7.997637e-02 1.011122e-04
8.004490e-02 9.090909e-05
8.011493e-02 8.072654e-05
8.018666e-02 7.056452e-05
8.026034e-02 6.042296e-05
8.033632e-02 5.030181e-05
8.041508e-02 4.020101e-05
8.049736e-02 3.012048e-05
8.058440e-02 2.006018e-05
8.067884e-02 1.002004e-05
8.079314e-02 7.105427e-15
8.079314e-02 0.000000e+00


==> data/RD_a70_p0.01.csv <==
R D
0.000000e+00 7.000000e-01
1.673218e-04 6.880008e-01
4.000369e-04 6.727336e-01
6.528808e-04 6.575959e-01
9.252861e-04 6.425993e-01
1.216642e-03 6.277551e-01
1.526297e-03 6.130740e-01
1.853564e-03 5.985664e-01
2.197721e-03 5.842418e-01
2.558016e-03 5.701097e-01
2.933672e-03 5.561786e-01
3.323887e-03 5.424567e-01
3.727843e-03 5.289514e-01
4.144703e-03 5.156696e-01
4.573620e-03 5.026178e-01
5.013739e-03 4.898015e-01
5.464200e-03 4.772259e-01
5.924141e-03 4.648954e-01
6.392705e-03 4.528140e-01
6.869037e-03 4.409850e-01
7.352292e-03 4.294111e-01
7.841636e-03 4.180944e-01
8.336250e-03 4.070366e-01
8.835330e-03 3.962387e-01
9.338092e-03 3.857012e-01
9.843773e-03 3.754243e-01
1.035163e-02 3.654074e-01
1.086095e-02 3.556497e-01
1.137105e-02 3.461498e-01
1.188125e-02 3.369060e-01
1.239094e-02 3.279162e-01
1.289949e-02 3.191779e-01
1.340635e-02 3.106883e-01
1.391096e-02 3.024441e-01
1.441281e-02 2.944421e-01
1.491143e-02 2.866786e-01
1.540635e-02 2.791495e-01
1.589717e-02 2.718508e-01
1.638350e-02 2.647782e-01
1.686497e-02 2.579271e-01
1.734126e-02 2.512930e-01
1.781208e-02 2.448710e-01
1.827714e-02 2.386563e-01
1.873621e-02 2.326440e-01
1.918907e-02 2.268290e-01
1.963553e-02 2.212063e-01
2.007542e-02 2.157707e-01
2.050862e-02 2.105172e-01
2.093499e-02 2.054407e-01
2.135444e-02 2.005359e-01
2.176689e-02 1.957979e-01
2.217229e-02 1.912216e-01
2.257061e-02 1.868020e-01
2.296181e-02 1.825341e-01
2.334589e-02 1.784130e-01
2.372288e-02 1.744340e-01
2.409278e-02 1.705923e-01
2.445564e-02 1.668833e-01
2.481150e-02 1.633023e-01
2.516043e-02 1.598449e-01
2.550250e-02 1.565068e-01
2.583779e-02 1.532836e-01
2.616639e-02 1.501713e-01
2.648838e-02 1.471657e-01
2.680388e-02 1.442630e-01
2.711299e-02 1.414592e-01
2.741582e-02 1.387507e-01
2.771250e-02 1.361338e-01
2.800313e-02 1.336050e-01
2.828785e-02 1.311610e-01
2.856678e-02 1.287984e-01
2.884005e-02 1.265141e-01
2.910779e-02 1.243051e-01
2.937014e-02 1.221682e-01
2.962722e-02 1.201008e-01
2.987916e-02 1.181000e-01
3.012610e-02 1.161632e-01
3.036816e-02 1.142878e-01
3.060549e-02 1.124714e-01
3.083820e-02 1.107116e-01
3.106643e-02 1.090061e-01
3.129030e-02 1.073528e-01
3.150994e-02 1.057495e-01
3.172546e-02 1.041943e-01
3.193700e-02 1.026852e-01
3.214466e-02 1.012204e-01
3.234858e-02 9.979800e-02
3.254884e-02 9.841641e-02
3.274558e-02 9.707398e-02
3.293890e-02 9.576913e-02
3.312891e-02 9.450037e-02
3.331570e-02 9.326627e-02
3.349938e-02 9.206546e-02
3.368004e-02 9.089662e-02
3.385779e-02 8.975851e-02
3.403271e-02 8.864993e-02
3.420489e-02 8.756972e-02
3.437443e-02 8.651679e-02
3.454140e-02 8.549009e-02
3.470589e-02 8.448862e-02
3.486797e-02 8.351142e-02
3.502773e-02 8.255758e-02
3.518523e-02 8.162622e-02
3.534055e-02 8.071650e-02
3.549376e-02 7.982763e-02
3.564492e-02 7.895885e-02
3.579410e-02 7.810941e-02
3.594135e-02 7.727863e-02
3.608675e-02 7.646584e-02
3.623034e-02 7.567041e-02
3.637219e-02 7.489172e-02
3.651234e-02 7.412919e-02
3.665085e-02 7.338227e-02
3.678776e-02 7.265042e-02
3.692313e-02 7.193315e-02
3.705700e-02 7.122995e-02
3.718942e-02 7.054037e-02
3.732042e-02 6.986397e-02
3.745005e-02 6.920031e-02
3.757835e-02 6.854900e-02
3.770535e-02 6.790963e-02
3.783109e-02 6.728185e-02
3.795561e-02 6.666528e-02
3.807894e-02 6.605960e-02
3.820111e-02 6.546446e-02
3.832216e-02 6.487957e-02
3.844210e-02 6.430461e-02
3.856098e-02 6.373930e-02
3.867881e-02 6.318336e-02
3.879563e-02 6.263653e-02
3.891146e-02 6.209855e-02
3.902633e-02 6.156918e-02
3.914025e-02 6.104818e-02
3.925326e-02 6.053533e-02
3.936537e-02 6.003041e-02
3.947660e-02 5.953321e-02
3.958697e-02 5.904353e-02
3.969651e-02 5.856118e-02
3.980523e-02 5.808597e-02
3.991315e-02 5.761773e-02
4.002028e-02 5.715628e-02
4.012665e-02 5.670146e-02
4.023227e-02 5.625311e-02
4.033715e-02 5.581107e-02
4.044131e-02 5.537520e-02
4.054477e-02 5.494534e-02
4.064753e-02 5.452138e-02
4.074962e-02 5.410316e-02
4.085104e-02 5.369056e-02
4.095180e-02 5.328346e-02
4.105192e-02 5.288174e-02
4.115142e-02 5.248528e-02
4.125029e-02 5.209397e-02
4.134856e-02 5.170769e-02
4.144623e-02 5.132635e-02
4.154331e-02 5.094983e-02
4.163981e-02 5.057805e-02
4.173575e-02 5.021091e-02
4.183112e-02 4.984831e-02
4.192595e-02 4.949016e-02
4.202023e-02 4.913637e-02
4.211398e-02 4.878686e-02
4.220721e-02 4.844155e-02
4.229992e-02 4.810036e-02
4.239212e-02 4.776321e-02
4.248382e-02 4.743002e-02
4.257503e-02 4.710072e-02
4.266574e-02 4.677524e-02
4.275598e-02 4.645350e-02
4.284574e-02 4.613545e-02
4.293503e-02 4.582101e-02
4.302387e-02 4.551012e-02
4.311224e-02 4.520272e-02
4.320017e-02 4.489875e-02
4.328766e-02 4.459814e-02
4.337471e-02 4.430085e-02
4.346132e-02 4.400681e-02
4.354751e-02 4.371596e-02
4.363328e-02 4.342826e-02
4.371863e-02 4.314365e-02
4.380357e-02 4.286208e-02
4.388811e-02 4.258351e-02
4.397224e-02 4.230787e-02
4.405598e-02 4.203513e-02
4.413932e-02 4.176524e-02
4.422228e-02 4.149815e-02
4.430486e-02 4.123381e-02
4.438705e-02 4.097219e-02
4.446888e-02 4.071325e-02
4.455033e-02 4.045693e-02
4.463142e-02 4.020320e-02
4.471214e-02 3.995202e-02
4.479251e-02 3.970336e-02
4.487252e-02 3.945716e-02
4.495218e-02 3.921340e-02
4.503150e-02 3.897204e-02
4.511047e-02 3.873305e-02
4.518910e-02 3.849638e-02
4.526740e-02 3.826201e-02
4.534537e-02 3.802989e-02
4.542301e-02 3.780001e-02
4.550032e-02 3.757231e-02
4.557731e-02 3.734679e-02
4.565398e-02 3.712339e-02
4.573033e-02 3.690210e-02
4.580637e-02 3.668288e-02
4.588210e-02 3.646570e-02
4.595753e-02 3.625054e-02
4.603265e-02 3.603736e-02
4.610747e-02 3.582614e-02
4.618200e-02 3.561685e-02
4.625622e-02 3.540947e-02
4.633016e-02 3.520397e-02
4.640381e-02 3.500032e-02
4.647717e-02 3.479850e-02
4.655025e-02 3.459849e-02
4.662304e-02 3.440025e-02
4.669556e-02 3.420377e-02
4.676780e-02 3.400902e-02
4.683977e-02 3.381598e-02
4.691147e-02 3.362463e-02
4.698290e-02 3.343495e-02
4.705406e-02 3.324690e-02
4.712496e-02 3.306048e-02
4.719560e-02 3.287566e-02
4.726597e-02 3.269242e-02
4.733610e-02 3.251074e-02
4.740596e-02 3.233061e-02
4.747558e-02 3.215199e-02
4.754495e-02 3.197487e-02
4.761406e-02 3.179924e-02
4.768294e-02 3.162507e-02
4.775156e-02 3.145234e-02
4.781995e-02 3.128105e-02
4.788810e-02 3.111116e-02
4.795601e-02 3.094267e-02
4.802369e-02 3.077555e-02
4.809113e-02 3.060980e-02
4.815834e-02 3.044538e-02
4.822532e-02 3.028229e-02
4.829208e-02 3.012051e-02
4.835861e-02 2.996003e-02
4.842492e-02 2.980082e-02
4.849100e-02 2.964288e-02
4.855686e-02 2.948619e-02
4.862251e-02 2.933073e-02
4.868794e-02 2.917649e-02
4.875316e-02 2.902345e-02
4.881816e-02 2.887161e-02
4.888295e-02 2.872094e-02
4.894754e-02 2.857144e-02
4.901191e-02 2.842309e-02
4.907608e-02 2.827587e-02
4.914005e-02 2.812978e-02
4.920381e-02 2.798480e-02
4.926737e-02 2.784092e-02
4.933073e-02 2.769812e-02
4.939389e-02 2.755640e-02
4.945686e-02 2.741574e-02
4.951964e-02 2.727612e-02
4.958221e-02 2.713755e-02
4.964460e-02 2.700000e-02
4.970680e-02 2.686347e-02
4.976881e-02 2.672795e-02
4.983063e-02 2.659341e-02
4.989227e-02 2.645986e-02
4.995372e-02 2.632728e-02
5.001499e-02 2.619565e-02
5.007607e-02 2.606498e-02
5.013698e-02 2.593525e-02
5.019771e-02 2.580645e-02
5.025826e-02 2.567857e-02
5.031863e-02 2.555160e-02
5.037883e-02 2.542553e-02
5.043885e-02 2.530035e-02
5.049871e-02 2.517606e-02
5.055839e-02 2.505263e-02
5.061790e-02 2.493007e-02
5.067725e-02 2.480836e-02
5.073642e-02 2.468750e-02
5.079543e-02 2.456747e-02
5.085428e-02 2.444828e-02
5.091296e-02 2.432990e-02
5.097148e-02 2.421233e-02
5.102984e-02 2.409556e-02
5.108804e-02 2.397959e-02
5.114608e-02 2.386441e-02
5.120396e-02 2.375000e-02
5.126169e-02 2.363636e-02
5.131926e-02 2.352349e-02
5.137667e-02 2.341137e-02
5.143394e-02 2.330000e-02
5.149105e-02 2.318937e-02
5.154801e-02 2.307947e-02
5.160481e-02 2.297030e-02
5.166147e-02 2.286184e-02
5.171799e-02 2.275410e-02
5.177435e-02 2.264706e-02
5.183057e-02 2.254072e-02
5.188665e-02 2.243507e-02
5.194258e-02 2.233010e-02
5.199837e-02 2.222581e-02
5.205401e-02 2.212219e-02
5.210952e-02 2.201923e-02
5.216489e-02 2.191693e-02
5.222011e-02 2.181529e-02
5.227520e-02 2.171429e-02
5.233016e-02 2.161392e-02
5.238497e-02 2.151420e-02
5.243965e-02 2.141509e-02
5.249420e-02 2.131661e-02
5.254861e-02 2.121875e-02
5.260289e-02 2.112150e-02
5.265704e-02 2.102484e-02
5.271106e-02 2.092879e-02
5.276495e-02 2.083333e-02
5.281871e-02 2.073846e-02
5.287235e-02 2.064417e-02
5.292585e-02 2.055046e-02
5.297923e-02 2.045732e-02
5.303248e-02 2.036474e-02
5.308561e-02 2.027273e-02
5.313862e-02 2.018127e-02
5.319150e-02 2.009036e-02
5.324426e-02 2.000000e-02
5.329690e-02 1.991018e-02
5.334942e-02 1.982090e-02
5.340182e-02 1.973214e-02
5.345410e-02 1.964392e-02
5.350626e-02 1.955621e-02
5.355830e-02 1.946903e-02
5.361023e-02 1.938235e-02
5.366204e-02 1.929619e-02
5.371374e-02 1.921053e-02
5.376532e-02 1.912536e-02
5.381678e-02 1.904070e-02
5.386814e-02 1.895652e-02
5.391938e-02 1.887283e-02
5.397051e-02 1.878963e-02
5.402153e-02 1.870690e-02
5.407244e-02 1.862464e-02
5.412325e-02 1.854286e-02
5.417394e-02 1.846154e-02
5.422452e-02 1.838068e-02
5.427500e-02 1.830028e-02
5.432537e-02 1.822034e-02
5.437563e-02 1.814085e-02
5.442579e-02 1.806180e-02
5.447585e-02 1.798319e-02
5.452580e-02 1.790503e-02
5.457564e-02 1.782730e-02
5.462539e-02 1.775000e-02
5.467503e-02 1.767313e-02
5.472457e-02 1.759669e-02
5.477401e-02 1.752066e-02
5.482335e-02 1.744505e-02
5.487259e-02 1.736986e-02
5.492173e-02 1.729508e-02
5.497078e-02 1.722071e-02
5.501972e-02 1.714674e-02
5.506857e-02 1.707317e-02
5.511732e-02 1.700000e-02
5.516598e-02 1.692722e-02
5.521454e-02 1.685484e-02
5.526301e-02 1.678284e-02
5.531138e-02 1.671123e-02
5.535966e-02 1.664000e-02
5.540784e-02 1.656915e-02
5.545593e-02 1.649867e-02
5.550394e-02 1.642857e-02
5.555185e-02 1.635884e-02
5.559966e-02 1.628947e-02
5.564739e-02 1.622047e-02
5.569503e-02 1.615183e-02
5.574258e-02 1.608355e-02
5.579004e-02 1.601563e-02
5.583742e-02 1.594805e-02
5.588470e-02 1.588083e-02
5.593190e-02 1.581395e-02
5.597902e-02 1.574742e-02
5.602604e-02 1.568123e-02
5.607298e-02 1.561538e-02
5.611984e-02 1.554987e-02
5.616661e-02 1.548469e-02
5.621330e-02 1.541985e-02
5.625990e-02 1.535533e-02
5.630643e-02 1.529114e-02
5.635286e-02 1.522727e-02
5.639922e-02 1.516373e-02
5.644550e-02 1.510050e-02
5.649169e-02 1.503759e-02
5.653781e-02 1.497500e-02
5.658384e-02 1.491272e-02
5.662980e-02 1.485075e-02
5.667567e-02 1.478908e-02
5.672147e-02 1.472772e-02
5.676719e-02 1.466667e-02
5.681283e-02 1.460591e-02
5.685840e-02 1.454545e-02
5.690388e-02 1.448529e-02
5.694929e-02 1.442543e-02
5.699463e-02 1.436585e-02
5.703989e-02 1.430657e-02
5.708507e-02 1.424757e-02
5.713019e-02 1.418886e-02
5.717522e-02 1.413043e-02
5.722019e-02 1.407229e-02
5.726507e-02 1.401442e-02
5.730989e-02 1.395683e-02
5.735464e-02 1.389952e-02
5.739931e-02 1.384248e-02
5.744391e-02 1.378571e-02
5.748844e-02 1.372922e-02
5.753290e-02 1.367299e-02
5.757729e-02 1.361702e-02
5.762161e-02 1.356132e-02
5.766586e-02 1.350588e-02
5.771004e-02 1.345070e-02
5.775415e-02 1.339578e-02
5.779819e-02 1.334112e-02
5.784217e-02 1.328671e-02
5.788608e-02 1.323256e-02
5.792992e-02 1.317865e-02
5.797369e-02 1.312500e-02
5.801740e-02 1.307159e-02
5.806104e-02 1.301843e-02
5.810462e-02 1.296552e-02
5.814813e-02 1.291284e-02
5.819158e-02 1.286041e-02
5.823496e-02 1.280822e-02
5.827828e-02 1.275626e-02
5.832153e-02 1.270455e-02
5.836473e-02 1.265306e-02
5.840785e-02 1.260181e-02
5.845092e-02 1.255079e-02
5.849392e-02 1.250000e-02
5.853687e-02 1.244944e-02
5.857975e-02 1.239910e-02
5.862257e-02 1.234899e-02
5.866532e-02 1.229911e-02
5.870802e-02 1.224944e-02
5.875066e-02 1.220000e-02
5.879324e-02 1.215078e-02
5.883576e-02 1.210177e-02
5.887822e-02 1.205298e-02
5.892062e-02 1.200441e-02
5.896296e-02 1.195604e-02
5.900525e-02 1.190789e-02
5.904747e-02 1.185996e-02
5.908964e-02 1.181223e-02
5.913176e-02 1.176471e-02
5.917381e-02 1.171739e-02
5.921581e-02 1.167028e-02
5.925776e-02 1.162338e-02
5.929964e-02 1.157667e-02
5.934148e-02 1.153017e-02
5.938325e-02 1.148387e-02
5.942498e-02 1.143777e-02
5.946665e-02 1.139186e-02
5.950826e-02 1.134615e-02
5.954982e-02 1.130064e-02
5.959133e-02 1.125532e-02
5.963278e-02 1.121019e-02
5.967418e-02 1.116525e-02
5.971553e-02 1.112051e-02
5.975683e-02 1.107595e-02
5.979807e-02 1.103158e-02
5.983926e-02 1.098739e-02
5.988040e-02 1.094340e-02
5.992149e-02 1.089958e-02
5.996253e-02 1.085595e-02
6.000352e-02 1.081250e-02
6.004446e-02 1.076923e-02
6.008535e-02 1.072614e-02
6.012619e-02 1.068323e-02
6.016698e-02 1.064050e-02
6.020772e-02 1.059794e-02
6.024841e-02 1.055556e-02
6.028906e-02 1.051335e-02
6.032965e-02 1.047131e-02
6.037020e-02 1.042945e-02
6.041070e-02 1.038776e-02
6.045115e-02 1.034623e-02
6.049156e-02 1.030488e-02
6.053192e-02 1.026369e-02
6.057223e-02 1.022267e-02
6.061250e-02 1.018182e-02
6.065272e-02 1.014113e-02
6.069290e-02 1.010060e-02
6.073303e-02 1.006024e-02
6.077311e-02 1.002004e-02
6.081315e-02 9.980000e-03
6.085315e-02 9.940120e-03
6.089310e-02 9.900398e-03
6.093300e-02 9.860835e-03
6.097287e-02 9.821429e-03
6.101269e-02 9.782178e-03
6.105246e-02 9.743083e-03
6.109220e-02 9.704142e-03
6.113189e-02 9.665354e-03
6.117154e-02 9.626719e-03
6.121114e-02 9.588235e-03
6.125071e-02 9.549902e-03
6.129023e-02 9.511719e-03
6.132971e-02 9.473684e-03
6.136915e-02 9.435798e-03
6.140855e-02 9.398058e-03
6.144791e-02 9.360465e-03
6.148723e-02 9.323017e-03
6.152651e-02 9.285714e-03
6.156575e-02 9.248555e-03
6.160495e-02 9.211538e-03
6.164411e-02 9.174664e-03
6.168323e-02 9.137931e-03
6.172231e-02 9.101338e-03
6.176135e-02 9.064885e-03
6.180035e-02 9.028571e-03
6.183932e-02 8.992395e-03
6.187825e-02 8.956357e-03
6.191714e-02 8.920455e-03
6.195599e-02 8.884688e-03
6.199481e-02 8.849057e-03
6.203358e-02 8.813559e-03
6.207233e-02 8.778195e-03
6.211103e-02 8.742964e-03
6.214970e-02 8.707865e-03
6.218833e-02 8.672897e-03
6.222693e-02 8.638060e-03
6.226549e-02 8.603352e-03
6.230402e-02 8.568773e-03
6.234251e-02 8.534323e-03
6.238096e-02 8.500000e-03
6.241938e-02 8.465804e-03
6.245777e-02 8.431734e-03
6.249612e-02 8.397790e-03
6.253444e-02 8.363971e-03
6.257273e-02 8.330275e-03
6.261098e-02 8.296703e-03
6.264920e-02 8.263254e-03
6.268738e-02 8.229927e-03
6.272553e-02 8.196721e-03
6.276365e-02 8.163636e-03
6.280174e-02 8.130672e-03
6.283979e-02 8.097826e-03
6.287782e-02 8.065099e-03
6.291581e-02 8.032491e-03
6.295377e-02 8.000000e-03
6.299169e-02 7.967626e-03
6.302959e-02 7.935368e-03
6.306746e-02 7.903226e-03
6.310529e-02 7.871199e-03
6.314310e-02 7.839286e-03
6.318087e-02 7.807487e-03
6.321862e-02 7.775801e-03
6.325633e-02 7.744227e-03
6.329401e-02 7.712766e-03
6.333167e-02 7.681416e-03
6.336930e-02 7.650177e-03
6.340689e-02 7.619048e-03
6.344446e-02 7.588028e-03
6.348200e-02 7.557118e-03
6.351951e-02 7.526316e-03
6.355700e-02 7.495622e-03
6.359445e-02 7.465035e-03
6.363188e-02 7.434555e-03
6.366928e-02 7.404181e-03
6.370665e-02 7.373913e-03
6.374400e-02 7.343750e-03
6.378132e-02 7.313692e-03
6.381861e-02 7.283737e-03
6.385587e-02 7.253886e-03
6.389311e-02 7.224138e-03
6.393033e-02 7.194492e-03
6.396751e-02 7.164948e-03
6.400467e-02 7.135506e-03
6.404181e-02 7.106164e-03
6.407892e-02 7.076923e-03
6.411601e-02 7.047782e-03
6.415307e-02 7.018739e-03
6.419010e-02 6.989796e-03
6.422711e-02 6.960951e-03
6.426410e-02 6.932203e-03
6.430106e-02 6.903553e-03
6.433800e-02 6.875000e-03
6.437492e-02 6.846543e-03
6.441181e-02 6.818182e-03
6.444868e-02 6.789916e-03
6.448552e-02 6.761745e-03
6.452234e-02 6.733668e-03
6.455914e-02 6.705686e-03
6.459592e-02 6.677796e-03
6.463268e-02 6.650000e-03
6.466941e-02 6.622296e-03
6.470612e-02 6.594684e-03
6.474281e-02 6.567164e-03
6.477948e-02 6.539735e-03
6.481612e-02 6.512397e-03
6.485275e-02 6.485149e-03
6.488935e-02 6.457990e-03
6.492593e-02 6.430921e-03
6.496250e-02 6.403941e-03
6.499904e-02 6.377049e-03
6.503556e-02 6.350245e-03
6.507206e-02 6.323529e-03
6.510854e-02 6.296900e-03
6.514501e-02 6.270358e-03
6.518145e-02 6.243902e-03
6.521787e-02 6.217532e-03
6.525428e-02 6.191248e-03
6.529066e-02 6.165049e-03
6.532703e-02 6.138934e-03
6.536338e-02 6.112903e-03
6.539971e-02 6.086957e-03
6.543602e-02 6.061093e-03
6.547232e-02 6.035313e-03
6.550859e-02 6.009615e-03
6.554485e-02 5.984000e-03
6.558109e-02 5.958466e-03
6.561732e-02 5.933014e-03
6.565353e-02 5.907643e-03
6.568972e-02 5.882353e-03
6.572589e-02 5.857143e-03
6.576205e-02 5.832013e-03
6.579819e-02 5.806962e-03
6.583432e-02 5.781991e-03
6.587043e-02 5.757098e-03
6.590652e-02 5.732283e-03
6.594260e-02 5.707547e-03
6.597866e-02 5.682889e-03
6.601471e-02 5.658307e-03
6.605074e-02 5.633803e-03
6.608676e-02 5.609375e-03
6.612277e-02 5.585023e-03
6.615876e-02 5.560748e-03
6.619473e-02 5.536547e-03
6.623069e-02 5.512422e-03
6.626664e-02 5.488372e-03
6.630257e-02 5.464396e-03
6.633850e-02 5.440495e-03
6.637440e-02 5.416667e-03
6.641030e-02 5.392912e-03
6.644618e-02 5.369231e-03
6.648205e-02 5.345622e-03
6.651791e-02 5.322086e-03
6.655375e-02 5.298622e-03
6.658958e-02 5.275229e-03
6.662540e-02 5.251908e-03
6.666121e-02 5.228659e-03
6.669701e-02 5.205479e-03
6.673280e-02 5.182371e-03
6.676857e-02 5.159332e-03
6.680433e-02 5.136364e-03
6.684009e-02 5.113464e-03
6.687583e-02 5.090634e-03
6.691156e-02 5.067873e-03
6.694728e-02 5.045181e-03
6.698300e-02 5.022556e-03
6.701870e-02 5.000000e-03
6.705439e-02 4.977511e-03
6.709007e-02 4.955090e-03
6.712575e-02 4.932735e-03
6.716141e-02 4.910448e-03
6.719707e-02 4.888227e-03
6.723272e-02 4.866071e-03
6.726835e-02 4.843982e-03
6.730399e-02 4.821958e-03
6.733961e-02 4.800000e-03
6.737522e-02 4.778107e-03
6.741083e-02 4.756278e-03
6.744643e-02 4.734513e-03
6.748202e-02 4.712813e-03
6.751761e-02 4.691176e-03
6.755318e-02 4.669604e-03
6.758875e-02 4.648094e-03
6.762432e-02 4.626647e-03
6.765988e-02 4.605263e-03
6.769543e-02 4.583942e-03
6.773098e-02 4.562682e-03
6.776652e-02 4.541485e-03
6.780205e-02 4.520349e-03
6.783758e-02 4.499274e-03
6.787310e-02 4.478261e-03
6.790862e-02 4.457308e-03
6.794414e-02 4.436416e-03
6.797965e-02 4.415584e-03
6.801515e-02 4.394813e-03
6.805065e-02 4.374101e-03
6.808615e-02 4.353448e-03
6.812164e-02 4.332855e-03
6.815713e-02 4.312321e-03
6.819262e-02 4.291845e-03
6.822810e-02 4.271429e-03
6.826358e-02 4.251070e-03
6.829906e-02 4.230769e-03
6.833454e-02 4.210526e-03
6.837001e-02 4.190341e-03
6.840548e-02 4.170213e-03
6.844095e-02 4.150142e-03
6.847641e-02 4.130127e-03
6.851188e-02 4.110169e-03
6.854734e-02 4.090268e-03
6.858280e-02 4.070423e-03
6.861826e-02 4.050633e-03
6.865373e-02 4.030899e-03
6.868919e-02 4.011220e-03
6.872464e-02 3.991597e-03
6.876010e-02 3.972028e-03
6.879556e-02 3.952514e-03
6.883102e-02 3.933054e-03
6.886648e-02 3.913649e-03
6.890195e-02 3.894298e-03
6.893741e-02 3.875000e-03
6.897287e-02 3.855756e-03
6.900834e-02 3.836565e-03
6.904380e-02 3.817427e-03
6.907927e-02 3.798343e-03
6.911474e-02 3.779310e-03
6.915021e-02 3.760331e-03
6.918569e-02 3.741403e-03
6.922116e-02 3.722527e-03
6.925664e-02 3.703704e-03
6.929213e-02 3.684932e-03
6.932761e-02 3.666211e-03
6.936310e-02 3.647541e-03
6.939860e-02 3.628922e-03
6.943409e-02 3.610354e-03
6.946960e-02 3.591837e-03
6.950510e-02 3.573370e-03
6.954061e-02 3.554953e-03
6.957613e-02 3.536585e-03
6.961165e-02 3.518268e-03
6.964718e-02 3.500000e-03
6.968271e-02 3.481781e-03
6.971825e-02 3.463612e-03
6.975379e-02 3.445491e-03
6.978934e-02 3.427419e-03
6.982490e-02 3.409396e-03
6.986046e-02 3.391421e-03
6.989603e-02 3.373494e-03
6.993161e-02 3.355615e-03
6.996720e-02 3.337784e-03
7.000279e-02 3.320000e-03
7.003839e-02 3.302264e-03
7.007400e-02 3.284574e-03
7.010962e-02 3.266932e-03
7.014524e-02 3.249337e-03
7.018088e-02 3.231788e-03
7.021652e-02 3.214286e-03
7.025218e-02 3.196830e-03
7.028784e-02 3.179420e-03
7.032352e-02 3.162055e-03
7.035920e-02 3.144737e-03
7.039489e-02 3.127464e-03
7.043060e-02 3.110236e-03
7.046632e-02 3.093054e-03
7.050204e-02 3.075916e-03
7.053778e-02 3.058824e-03
7.057353e-02 3.041775e-03
7.060930e-02 3.024772e-03
7.064507e-02 3.007813e-03
7.068086e-02 2.990897e-03
7.071666e-02 2.974026e-03
7.075247e-02 2.957198e-03
7.078830e-02 2.940415e-03
7.082414e-02 2.923674e-03
7.086000e-02 2.906977e-03
7.089587e-02 2.890323e-03
7.093175e-02 2.873711e-03
7.096765e-02 2.857143e-03
7.100356e-02 2.840617e-03
7.103949e-02 2.824134e-03
7.107544e-02 2.807692e-03
7.111140e-02 2.791293e-03
7.114737e-02 2.774936e-03
7.118337e-02 2.758621e-03
7.121938e-02 2.742347e-03
7.125541e-02 2.726115e-03
7.129145e-02 2.709924e-03
7.132751e-02 2.693774e-03
7.136360e-02 2.677665e-03
7.139970e-02 2.661597e-03
7.143581e-02 2.645570e-03
7.147195e-02 2.629583e-03
7.150811e-02 2.613636e-03
7.154428e-02 2.597730e-03
7.158048e-02 2.581864e-03
7.161670e-02 2.566038e-03
7.165293e-02 2.550251e-03
7.168919e-02 2.534504e-03
7.172547e-02 2.518797e-03
7.176177e-02 2.503129e-03
7.179809e-02 2.487500e-03
7.183444e-02 2.471910e-03
7.187081e-02 2.456359e-03
7.190720e-02 2.440847e-03
7.194361e-02 2.425373e-03
7.198005e-02 2.409938e-03
7.201651e-02 2.394541e-03
7.205300e-02 2.379182e-03
7.208951e-02 2.363861e-03
7.212605e-02 2.348578e-03
7.216261e-02 2.333333e-03
7.219920e-02 2.318126e-03
7.223581e-02 2.302956e-03
7.227246e-02 2.287823e-03
7.230912e-02 2.272727e-03
7.234582e-02 2.257669e-03
7.238254e-02 2.242647e-03
7.241929e-02 2.227662e-03
7.245608e-02 2.212714e-03
7.249288e-02 2.197802e-03
7.252972e-02 2.182927e-03
7.256659e-02 2.168088e-03
7.260349e-02 2.153285e-03
7.264042e-02 2.138518e-03
7.267738e-02 2.123786e-03
7.271437e-02 2.109091e-03
7.275140e-02 2.094431e-03
7.278846e-02 2.079807e-03
7.282554e-02 2.065217e-03
7.286267e-02 2.050663e-03
7.289982e-02 2.036145e-03
7.293702e-02 2.021661e-03
7.297424e-02 2.007212e-03
7.301150e-02 1.992797e-03
7.304880e-02 1.978417e-03
7.308613e-02 1.964072e-03
7.312350e-02 1.949761e-03
7.316091e-02 1.935484e-03
7.319835e-02 1.921241e-03
7.323583e-02 1.907032e-03
7.327335e-02 1.892857e-03
7.331091e-02 1.878716e-03
7.334851e-02 1.864608e-03
7.338615e-02 1.850534e-03
7.342383e-02 1.836493e-03
7.346155e-02 1.822485e-03
7.349931e-02 1.808511e-03
7.353712e-02 1.794569e-03
7.357497e-02 1.780660e-03
7.361286e-02 1.766784e-03
7.365079e-02 1.752941e-03
7.368877e-02 1.739130e-03
7.372680e-02 1.725352e-03
7.376487e-02 1.711606e-03
7.380298e-02 1.697892e-03
7.384115e-02 1.684211e-03
7.387936e-02 1.670561e-03
7.391762e-02 1.656943e-03
7.395593e-02 1.643357e-03
7.399429e-02 1.629802e-03
7.403270e-02 1.616279e-03
7.407115e-02 1.602787e-03
7.410967e-02 1.589327e-03
7.414823e-02 1.575898e-03
7.418684e-02 1.562500e-03
7.422551e-02 1.549133e-03
7.426424e-02 1.535797e-03
7.430302e-02 1.522491e-03
7.434185e-02 1.509217e-03
7.438074e-02 1.495972e-03
7.441969e-02 1.482759e-03
7.445869e-02 1.469575e-03
7.449776e-02 1.456422e-03
7.453688e-02 1.443299e-03
7.457607e-02 1.430206e-03
7.461531e-02 1.417143e-03
7.465462e-02 1.404110e-03
7.469399e-02 1.391106e-03
7.473343e-02 1.378132e-03
7.477293e-02 1.365188e-03
7.481249e-02 1.352273e-03
7.485212e-02 1.339387e-03
7.489182e-02 1.326531e-03
7.493159e-02 1.313703e-03
7.497142e-02 1.300905e-03
7.501133e-02 1.288136e-03
7.505131e-02 1.275395e-03
7.509136e-02 1.262683e-03
7.513148e-02 1.250000e-03
7.517168e-02 1.237345e-03
7.521195e-02 1.224719e-03
7.525230e-02 1.212121e-03
7.529272e-02 1.199552e-03
7.533323e-02 1.187010e-03
7.537381e-02 1.174497e-03
7.541448e-02 1.162011e-03
7.545522e-02 1.149554e-03
7.549605e-02 1.137124e-03
7.553697e-02 1.124722e-03
7.557797e-02 1.112347e-03
7.561906e-02 1.100000e-03
7.566023e-02 1.087680e-03
7.570150e-02 1.075388e-03
7.574285e-02 1.063123e-03
7.578430e-02 1.050885e-03
7.582585e-02 1.038674e-03
7.586748e-02 1.026490e-03
7.590922e-02 1.014333e-03
7.595105e-02 1.002203e-03
7.599299e-02 9.900990e-04
7.603502e-02 9.780220e-04
7.607716e-02 9.659715e-04
7.611940e-02 9.539474e-04
7.616175e-02 9.419496e-04
7.620421e-02 9.299781e-04
7.624677e-02 9.180328e-04
7.628945e-02 9.061135e-04
7.633224e-02 8.942203e-04
7.637515e-02 8.823529e-04
7.641818e-02 8.705114e-04
7.646132e-02 8.586957e-04
7.650459e-02 8.469055e-04
7.654798e-02 8.351410e-04
7.659149e-02 8.234020e-04
7.663514e-02 8.116883e-04
7.667891e-02 8.000000e-04
7.672282e-02 7.883369e-04
7.676686e-02 7.766990e-04
7.681104e-02 7.650862e-04
7.685537e-02 7.534984e-04
7.689983e-02 7.419355e-04
7.694444e-02 7.303974e-04
7.698920e-02 7.188841e-04
7.703411e-02 7.073955e-04
7.707917e-02 6.959315e-04
7.712439e-02 6.844920e-04
7.716978e-02 6.730769e-04
7.721532e-02 6.616862e-04
7.726104e-02 6.503198e-04
7.730692e-02 6.389776e-04
7.735298e-02 6.276596e-04
7.739922e-02 6.163656e-04
7.744564e-02 6.050955e-04
7.749224e-02 5.938494e-04
7.753904e-02 5.826271e-04
7.758603e-02 5.714286e-04
7.763322e-02 5.602537e-04
7.768061e-02 5.491024e-04
7.772822e-02 5.379747e-04
7.777603e-02 5.268704e-04
7.782407e-02 5.157895e-04
7.787233e-02 5.047319e-04
7.792082e-02 4.936975e-04
7.796955e-02 4.826863e-04
7.801852e-02 4.716981e-04
7.806774e-02 4.607330e-04
7.811721e-02 4.497908e-04
7.816695e-02 4.388715e-04
7.821696e-02 4.279749e-04
7.826724e-02 4.171011e-04
7.831781e-02 4.062500e-04
7.836868e-02 3.954214e-04
7.841986e-02 3.846154e-04
7.847134e-02 3.738318e-04
7.852315e-02 3.630705e-04
7.857530e-02 3.523316e-04
7.862779e-02 3.416149e-04
7.868065e-02 3.309204e-04
7.873387e-02 3.202479e-04
7.878748e-02 3.095975e-04
7.884149e-02 2.989691e-04
7.889592e-02 2.883625e-04
7.895078e-02 2.777778e-04
7.900609e-02 2.672148e-04
7.906188e-02 2.566735e-04
7.911816e-02 2.461538e-04
7.917495e-02 2.356557e-04
7.923228e-02 2.251791e-04
7.929019e-02 2.147239e-04
7.934869e-02 2.042901e-04
7.940782e-02 1.938776e-04
7.946762e-02 1.834862e-04
7.952814e-02 1.731161e-04
7.958941e-02 1.627670e-04
7.965148e-02 1.524390e-04
7.971442e-02 1.421320e-04
7.977830e-02 1.318458e-04
7.984318e-02 1.215805e-04
7.990917e-02 1.113360e-04
7.997637e-02 1.011122e-04
8.004490e-02 9.090909e-05
8.011493e-02 8.072654e-05
8.018666e-02 7.056452e-05
8.026034e-02 6.042296e-05
8.033632e-02 5.030181e-05
8.041508e-02 4.020101e-05
8.049736e-02 3.012048e-05
8.058440e-02 2.006018e-05
8.067884e-02 1.002004e-05
8.079314e-02 1.421085e-14
8.079314e-02 0.000000e+00


==> data/RD_a90_p0.01.csv <==
R D
0.000000e+00 9.000000e-01
7.506803e-05 8.794748e-01
1.851585e-04 8.577305e-01
3.261309e-04 8.360848e-01
4.974970e-04 8.145671e-01
6.986462e-04 7.932062e-01
9.288509e-04 7.720298e-01
1.187273e-03 7.510650e-01
1.472968e-03 7.303377e-01
1.784899e-03 7.098727e-01
2.121939e-03 6.896933e-01
2.482883e-03 6.698217e-01
2.866456e-03 6.502783e-01
3.271327e-03 6.310822e-01
3.696113e-03 6.122507e-01
4.139394e-03 5.937997e-01
4.599721e-03 5.757432e-01
5.075629e-03 5.580937e-01
5.565640e-03 5.408617e-01
6.068281e-03 5.240564e-01
6.582088e-03 5.076852e-01
7.105613e-03 4.917539e-01
7.637436e-03 4.762666e-01
8.176171e-03 4.612260e-01
8.720471e-03 4.466335e-01
9.269034e-03 4.324890e-01
9.820611e-03 4.187909e-01
1.037400e-02 4.055367e-01
1.092808e-02 3.927227e-01
1.148176e-02 3.803439e-01
1.203404e-02 3.683947e-01
1.258396e-02 3.568684e-01
1.313066e-02 3.457575e-01
1.367332e-02 3.350540e-01
1.421119e-02 3.247490e-01
1.474359e-02 3.148334e-01
1.526991e-02 3.052974e-01
1.578960e-02 2.961308e-01
1.630217e-02 2.873233e-01
1.680719e-02 2.788643e-01
1.730428e-02 2.707428e-01
1.779313e-02 2.629480e-01
1.827346e-02 2.554689e-01
1.874507e-02 2.482944e-01
1.920778e-02 2.414137e-01
1.966145e-02 2.348158e-01
2.010601e-02 2.284899e-01
2.054139e-02 2.224254e-01
2.096759e-02 2.166119e-01
2.138461e-02 2.110392e-01
2.179249e-02 2.056971e-01
2.219131e-02 2.005760e-01
2.258115e-02 1.956663e-01
2.296212e-02 1.909588e-01
2.333435e-02 1.864445e-01
2.369799e-02 1.821148e-01
2.405320e-02 1.779612e-01
2.440014e-02 1.739757e-01
2.473900e-02 1.701506e-01
2.506995e-02 1.664783e-01
2.539321e-02 1.629516e-01
2.570896e-02 1.595637e-01
2.601742e-02 1.563080e-01
2.631878e-02 1.531781e-01
2.661326e-02 1.501680e-01
2.690106e-02 1.472720e-01
2.718239e-02 1.444844e-01
2.745745e-02 1.418002e-01
2.772646e-02 1.392142e-01
2.798960e-02 1.367218e-01
2.824709e-02 1.343184e-01
2.849910e-02 1.319997e-01
2.874585e-02 1.297616e-01
2.898750e-02 1.276002e-01
2.922425e-02 1.255119e-01
2.945626e-02 1.234932e-01
2.968372e-02 1.215407e-01
2.990678e-02 1.196514e-01
3.012561e-02 1.178222e-01
3.034037e-02 1.160503e-01
3.055119e-02 1.143330e-01
3.075824e-02 1.126679e-01
3.096165e-02 1.110526e-01
3.116156e-02 1.094847e-01
3.135809e-02 1.079621e-01
3.155136e-02 1.064828e-01
3.174151e-02 1.050449e-01
3.192864e-02 1.036466e-01
3.211286e-02 1.022861e-01
3.229428e-02 1.009618e-01
3.247300e-02 9.967218e-02
3.264911e-02 9.841579e-02
3.282271e-02 9.719123e-02
3.299389e-02 9.599720e-02
3.316273e-02 9.483246e-02
3.332931e-02 9.369583e-02
3.349370e-02 9.258620e-02
3.365599e-02 9.150252e-02
3.381624e-02 9.044379e-02
3.397451e-02 8.940906e-02
3.413088e-02 8.839743e-02
3.428540e-02 8.740804e-02
3.443813e-02 8.644009e-02
3.458913e-02 8.549281e-02
3.473844e-02 8.456546e-02
3.488613e-02 8.365735e-02
3.503223e-02 8.276781e-02
3.517680e-02 8.189622e-02
3.531988e-02 8.104197e-02
3.546150e-02 8.020450e-02
3.560172e-02 7.938326e-02
3.574056e-02 7.857772e-02
3.587807e-02 7.778740e-02
3.601428e-02 7.701183e-02
3.614922e-02 7.625054e-02
3.628292e-02 7.550310e-02
3.641542e-02 7.476912e-02
3.654675e-02 7.404818e-02
3.667692e-02 7.333992e-02
3.680598e-02 7.264396e-02
3.693395e-02 7.195997e-02
3.706084e-02 7.128761e-02
3.718669e-02 7.062657e-02
3.731151e-02 6.997653e-02
3.743533e-02 6.933719e-02
3.755817e-02 6.870829e-02
3.768005e-02 6.808955e-02
3.780099e-02 6.748070e-02
3.792101e-02 6.688150e-02
3.804013e-02 6.629170e-02
3.815835e-02 6.571107e-02
3.827571e-02 6.513939e-02
3.839221e-02 6.457643e-02
3.850788e-02 6.402199e-02
3.862272e-02 6.347587e-02
3.873675e-02 6.293787e-02
3.884999e-02 6.240781e-02
3.896245e-02 6.188550e-02
3.907414e-02 6.137076e-02
3.918508e-02 6.086343e-02
3.929527e-02 6.036334e-02
3.940473e-02 5.987033e-02
3.951348e-02 5.938425e-02
3.962151e-02 5.890494e-02
3.972885e-02 5.843227e-02
3.983551e-02 5.796609e-02
3.994149e-02 5.750626e-02
4.004680e-02 5.705266e-02
4.015146e-02 5.660514e-02
4.025547e-02 5.616360e-02
4.035885e-02 5.572791e-02
4.046160e-02 5.529795e-02
4.056373e-02 5.487360e-02
4.066525e-02 5.445475e-02
4.076617e-02 5.404131e-02
4.086650e-02 5.363315e-02
4.096624e-02 5.323018e-02
4.106541e-02 5.283230e-02
4.116401e-02 5.243941e-02
4.126204e-02 5.205142e-02
4.135952e-02 5.166823e-02
4.145645e-02 5.128976e-02
4.155285e-02 5.091591e-02
4.164871e-02 5.054661e-02
4.174404e-02 5.018177e-02
4.183886e-02 4.982130e-02
4.193316e-02 4.946514e-02
4.202695e-02 4.911320e-02
4.212024e-02 4.876540e-02
4.221304e-02 4.842168e-02
4.230535e-02 4.808196e-02
4.239718e-02 4.774618e-02
4.248853e-02 4.741425e-02
4.257940e-02 4.708613e-02
4.266982e-02 4.676174e-02
4.275977e-02 4.644102e-02
4.284927e-02 4.612390e-02
4.293831e-02 4.581033e-02
4.302692e-02 4.550025e-02
4.311508e-02 4.519359e-02
4.320281e-02 4.489031e-02
4.329011e-02 4.459035e-02
4.337698e-02 4.429364e-02
4.346344e-02 4.400015e-02
4.354948e-02 4.370981e-02
4.363510e-02 4.342258e-02
4.372032e-02 4.313841e-02
4.380514e-02 4.285724e-02
4.388957e-02 4.257903e-02
4.397360e-02 4.230374e-02
4.405723e-02 4.203132e-02
4.414049e-02 4.176172e-02
4.422336e-02 4.149490e-02
4.430586e-02 4.123082e-02
4.438798e-02 4.096943e-02
4.446974e-02 4.071070e-02
4.455113e-02 4.045458e-02
4.463216e-02 4.020104e-02
4.471283e-02 3.995003e-02
4.479314e-02 3.970152e-02
4.487311e-02 3.945547e-02
4.495273e-02 3.921184e-02
4.503200e-02 3.897061e-02
4.511094e-02 3.873173e-02
4.518954e-02 3.849516e-02
4.526780e-02 3.826088e-02
4.534574e-02 3.802886e-02
4.542335e-02 3.779905e-02
4.550063e-02 3.757144e-02
4.557760e-02 3.734598e-02
4.565425e-02 3.712265e-02
4.573058e-02 3.690142e-02
4.580660e-02 3.668225e-02
4.588232e-02 3.646512e-02
4.595773e-02 3.625001e-02
4.603283e-02 3.603687e-02
4.610764e-02 3.582569e-02
4.618215e-02 3.561644e-02
4.625637e-02 3.540909e-02
4.633029e-02 3.520362e-02
4.640393e-02 3.500000e-02
4.647728e-02 3.479821e-02
4.655035e-02 3.459822e-02
4.662314e-02 3.440000e-02
4.669565e-02 3.420354e-02
4.676788e-02 3.400881e-02
4.683985e-02 3.381579e-02
4.691154e-02 3.362446e-02
4.698296e-02 3.343478e-02
4.705412e-02 3.324675e-02
4.712501e-02 3.306035e-02
4.719565e-02 3.287554e-02
4.726602e-02 3.269231e-02
4.733614e-02 3.251064e-02
4.740600e-02 3.233051e-02
4.747562e-02 3.215190e-02
4.754498e-02 3.197479e-02
4.761409e-02 3.179916e-02
4.768296e-02 3.162500e-02
4.775159e-02 3.145228e-02
4.781998e-02 3.128099e-02
4.788812e-02 3.111111e-02
4.795603e-02 3.094262e-02
4.802371e-02 3.077551e-02
4.809115e-02 3.060976e-02
4.815836e-02 3.044534e-02
4.822534e-02 3.028226e-02
4.829209e-02 3.012048e-02
4.835862e-02 2.996000e-02
4.842493e-02 2.980080e-02
4.849101e-02 2.964286e-02
4.855687e-02 2.948617e-02
4.862252e-02 2.933071e-02
4.868795e-02 2.917647e-02
4.875316e-02 2.902344e-02
4.881817e-02 2.887160e-02
4.888296e-02 2.872093e-02
4.894754e-02 2.857143e-02
4.901192e-02 2.842308e-02
4.907608e-02 2.827586e-02
4.914005e-02 2.812977e-02
4.920381e-02 2.798479e-02
4.926737e-02 2.784091e-02
4.933073e-02 2.769811e-02
4.939390e-02 2.755639e-02
4.945687e-02 2.741573e-02
4.951964e-02 2.727612e-02
4.958222e-02 2.713755e-02
4.964460e-02 2.700000e-02
4.970680e-02 2.686347e-02
4.976881e-02 2.672794e-02
4.983063e-02 2.659341e-02
4.989227e-02 2.645985e-02
4.995372e-02 2.632727e-02
5.001499e-02 2.619565e-02
5.007607e-02 2.606498e-02
5.013698e-02 2.593525e-02
5.019771e-02 2.580645e-02
5.025826e-02 2.567857e-02
5.031863e-02 2.555160e-02
5.037883e-02 2.542553e-02
5.043886e-02 2.530035e-02
5.049871e-02 2.517606e-02
5.055839e-02 2.505263e-02
5.061790e-02 2.493007e-02
5.067725e-02 2.480836e-02
5.073642e-02 2.468750e-02
5.079543e-02 2.456747e-02
5.085428e-02 2.444828e-02
5.091296e-02 2.432990e-02
5.097148e-02 2.421233e-02
5.102984e-02 2.409556e-02
5.108804e-02 2.397959e-02
5.114608e-02 2.386441e-02
5.120396e-02 2.375000e-02
5.126169e-02 2.363636e-02
5.131926e-02 2.352349e-02
5.137667e-02 2.341137e-02
5.143394e-02 2.330000e-02
5.149105e-02 2.318937e-02
5.154801e-02 2.307947e-02
5.160481e-02 2.297030e-02
5.166147e-02 2.286184e-02
5.171799e-02 2.275410e-02
5.177435e-02 2.264706e-02
5.183057e-02 2.254072e-02
5.188665e-02 2.243506e-02
5.194258e-02 2.233010e-02
5.199837e-02 2.222581e-02
5.205401e-02 2.212219e-02
5.210952e-02 2.201923e-02
5.216489e-02 2.191693e-02
5.222011e-02 2.181529e-02
5.227520e-02 2.171429e-02
5.233016e-02 2.161392e-02
5.238497e-02 2.151420e-02
5.243965e-02 2.141509e-02
5.249420e-02 2.131661e-02
5.254861e-02 2.121875e-02
5.260289e-02 2.112150e-02
5.265704e-02 2.102484e-02
5.271106e-02 2.092879e-02
5.276495e-02 2.083333e-02
5.281871e-02 2.073846e-02
5.287235e-02 2.064417e-02
5.292585e-02 2.055046e-02
5.297923e-02 2.045732e-02
5.303248e-02 2.036474e-02
5.308561e-02 2.027273e-02
5.313862e-02 2.018127e-02
5.319150e-02 2.009036e-02
5.324426e-02 2.000000e-02
5.329690e-02 1.991018e-02
5.334942e-02 1.982090e-02
5.340182e-02 1.973214e-02
5.345410e-02 1.964392e-02
5.350626e-02 1.955621e-02
5.355830e-02 1.946903e-02
5.361023e-02 1.938235e-02
5.366204e-02 1.929619e-02
5.371374e-02 1.921053e-02
5.376532e-02 1.912536e-02
5.381678e-02 1.904070e-02
5.386814e-02 1.895652e-02
5.391938e-02 1.887283e-02
5.397051e-02 1.878963e-02
5.402153e-02 1.870690e-02
5.407244e-02 1.862464e-02
5.412325e-02 1.854286e-02
5.417394e-02 1.846154e-02
5.422452e-02 1.838068e-02
5.427500e-02 1.830028e-02
5.432537e-02 1.822034e-02
5.437563e-02 1.814085e-02
5.442579e-02 1.806180e-02
5.447585e-02 1.798319e-02
5.452580e-02 1.790503e-02
5.457564e-02 1.782730e-02
5.462539e-02 1.775000e-02
5.467503e-02 1.767313e-02
5.472457e-02 1.759669e-02
5.477401e-02 1.752066e-02
5.482335e-02 1.744505e-02
5.487259e-02 1.736986e-02
5.492173e-02 1.729508e-02
5.497078e-02 1.722071e-02
5.501972e-02 1.714674e-02
5.506857e-02 1.707317e-02
5.511732e-02 1.700000e-02
5.516598e-02 1.692722e-02
5.521454e-02 1.685484e-02
5.526301e-02 1.678284e-02
5.531138e-02 1.671123e-02
5.535966e-02 1.664000e-02
5.540784e-02 1.656915e-02
5.545593e-02 1.649867e-02
5.550394e-02 1.642857e-02
5.555185e-02 1.635884e-02
5.559966e-02 1.628947e-02
5.564739e-02 1.622047e-02
5.569503e-02 1.615183e-02
5.574258e-02 1.608355e-02
5.579004e-02 1.601562e-02
5.583742e-02 1.594805e-02
5.588470e-02 1.588083e-02
5.593190e-02 1.581395e-02
5.597902e-02 1.574742e-02
5.602604e-02 1.568123e-02
5.607298e-02 1.561538e-02
5.611984e-02 1.554987e-02
5.616661e-02 1.548469e-02
5.621330e-02 1.541985e-02
5.625990e-02 1.535533e-02
5.630643e-02 1.529114e-02
5.635286e-02 1.522727e-02
5.639922e-02 1.516373e-02
5.644550e-02 1.510050e-02
5.649169e-02 1.503759e-02
5.653781e-02 1.497500e-02
5.658384e-02 1.491272e-02
5.662980e-02 1.485075e-02
5.667567e-02 1.478908e-02
5.672147e-02 1.472772e-02
5.676719e-02 1.466667e-02
5.681283e-02 1.460591e-02
5.685840e-02 1.454545e-02
5.690388e-02 1.448529e-02
5.694929e-02 1.442543e-02
5.699463e-02 1.436585e-02
5.703989e-02 1.430657e-02
5.708507e-02 1.424757e-02
5.713019e-02 1.418886e-02
5.717522e-02 1.413043e-02
5.722019e-02 1.407229e-02
5.726507e-02 1.401442e-02
5.730989e-02 1.395683e-02
5.735464e-02 1.389952e-02
5.739931e-02 1.384248e-02
5.744391e-02 1.378571e-02
5.748844e-02 1.372922e-02
5.753290e-02 1.367299e-02
5.757729e-02 1.361702e-02
5.762161e-02 1.356132e-02
5.766586e-02 1.350588e-02
5.771004e-02 1.345070e-02
5.775415e-02 1.339578e-02
5.779819e-02 1.334112e-02
5.784217e-02 1.328671e-02
5.788608e-02 1.323256e-02
5.792992e-02 1.317865e-02
5.797369e-02 1.312500e-02
5.801740e-02 1.307159e-02
5.806104e-02 1.301843e-02
5.810462e-02 1.296552e-02
5.814813e-02 1.291284e-02
5.819158e-02 1.286041e-02
5.823496e-02 1.280822e-02
5.827828e-02 1.275626e-02
5.832153e-02 1.270455e-02
5.836473e-02 1.265306e-02
5.840785e-02 1.260181e-02
5.845092e-02 1.255079e-02
5.849392e-02 1.250000e-02
5.853687e-02 1.244944e-02
5.857975e-02 1.239910e-02
5.862257e-02 1.234899e-02
5.866532e-02 1.229911e-02
5.870802e-02 1.224944e-02
5.875066e-02 1.220000e-02
5.879324e-02 1.215078e-02
5.883576e-02 1.210177e-02
5.887822e-02 1.205298e-02
5.892062e-02 1.200441e-02
5.896296e-02 1.195604e-02
5.900525e-02 1.190789e-02
5.904747e-02 1.185996e-02
5.908964e-02 1.181223e-02
5.913176e-02 1.176471e-02
5.917381e-02 1.171739e-02
5.921581e-02 1.167028e-02
5.925776e-02 1.162338e-02
5.929964e-02 1.157667e-02
5.934148e-02 1.153017e-02
5.938325e-02 1.148387e-02
5.942498e-02 1.143777e-02
5.946665e-02 1.139186e-02
5.950826e-02 1.134615e-02
5.954982e-02 1.130064e-02
5.959133e-02 1.125532e-02
5.963278e-02 1.121019e-02
5.967418e-02 1.116525e-02
5.971553e-02 1.112051e-02
5.975683e-02 1.107595e-02
5.979807e-02 1.103158e-02
5.983926e-02 1.098739e-02
5.988040e-02 1.094340e-02
5.992149e-02 1.089958e-02
5.996253e-02 1.085595e-02
6.000352e-02 1.081250e-02
6.004446e-02 1.076923e-02
6.008535e-02 1.072614e-02
6.012619e-02 1.068323e-02
6.016698e-02 1.064050e-02
6.020772e-02 1.059794e-02
6.024841e-02 1.055556e-02
6.028906e-02 1.051335e-02
6.032965e-02 1.047131e-02
6.037020e-02 1.042945e-02
6.041070e-02 1.038776e-02
6.045115e-02 1.034623e-02
6.049156e-02 1.030488e-02
6.053192e-02 1.026369e-02
6.057223e-02 1.022267e-02
6.061250e-02 1.018182e-02
6.065272e-02 1.014113e-02
6.069290e-02 1.010060e-02
6.073303e-02 1.006024e-02
6.077311e-02 1.002004e-02
6.081315e-02 9.980000e-03
6.085315e-02 9.940120e-03
6.089310e-02 9.900398e-03
6.093300e-02 9.860835e-03
6.097287e-02 9.821429e-03
6.101269e-02 9.782178e-03
6.105246e-02 9.743083e-03
6.109220e-02 9.704142e-03
6.113189e-02 9.665354e-03
6.117154e-02 9.626719e-03
6.121114e-02 9.588235e-03
6.125071e-02 9.549902e-03
6.129023e-02 9.511719e-03
6.132971e-02 9.473684e-03
6.136915e-02 9.435798e-03
6.140855e-02 9.398058e-03
6.144791e-02 9.360465e-03
6.148723e-02 9.323017e-03
6.152651e-02 9.285714e-03
6.156575e-02 9.248555e-03
6.160495e-02 9.211538e-03
6.164411e-02 9.174664e-03
6.168323e-02 9.137931e-03
6.172231e-02 9.101338e-03
6.176135e-02 9.064885e-03
6.180035e-02 9.028571e-03
6.183932e-02 8.992395e-03
6.187825e-02 8.956357e-03
6.191714e-02 8.920455e-03
6.195599e-02 8.884688e-03
6.199481e-02 8.849057e-03
6.203358e-02 8.813559e-03
6.207233e-02 8.778195e-03
6.211103e-02 8.742964e-03
6.214970e-02 8.707865e-03
6.218833e-02 8.672897e-03
6.222693e-02 8.638060e-03
6.226549e-02 8.603352e-03
6.230402e-02 8.568773e-03
6.234251e-02 8.534323e-03
6.238096e-02 8.500000e-03
6.241938e-02 8.465804e-03
6.245777e-02 8.431734e-03
6.249612e-02 8.397790e-03
6.253444e-02 8.363971e-03
6.257273e-02 8.330275e-03
6.261098e-02 8.296703e-03
6.264920e-02 8.263254e-03
6.268738e-02 8.229927e-03
6.272553e-02 8.196721e-03
6.276365e-02 8.163636e-03
6.280174e-02 8.130672e-03
6.283979e-02 8.097826e-03
6.287782e-02 8.065099e-03
6.291581e-02 8.032491e-03
6.295377e-02 8.000000e-03
6.299169e-02 7.967626e-03
6.302959e-02 7.935368e-03
6.306746e-02 7.903226e-03
6.310529e-02 7.871199e-03
6.314310e-02 7.839286e-03
6.318087e-02 7.807487e-03
6.321862e-02 7.775801e-03
6.325633e-02 7.744227e-03
6.329401e-02 7.712766e-03
6.333167e-02 7.681416e-03
6.336930e-02 7.650177e-03
6.340689e-02 7.619048e-03
6.344446e-02 7.588028e-03
6.348200e-02 7.557118e-03
6.351951e-02 7.526316e-03
6.355700e-02 7.495622e-03
6.359445e-02 7.465035e-03
6.363188e-02 7.434555e-03
6.366928e-02 7.404181e-03
6.370665e-02 7.373913e-03
6.374400e-02 7.343750e-03
6.378132e-02 7.313692e-03
6.381861e-02 7.283737e-03
6.385587e-02 7.253886e-03
6.389311e-02 7.224138e-03
6.393033e-02 7.194492e-03
6.396751e-02 7.164948e-03
6.400467e-02 7.135506e-03
6.404181e-02 7.106164e-03
6.407892e-02 7.076923e-03
6.411601e-02 7.047782e-03
6.415307e-02 7.018739e-03
6.419010e-02 6.989796e-03
6.422711e-02 6.960951e-03
6.426410e-02 6.932203e-03
6.430106e-02 6.903553e-03
6.433800e-02 6.875000e-03
6.437492e-02 6.846543e-03
6.441181e-02 6.818182e-03
6.444868e-02 6.789916e-03
6.448552e-02 6.761745e-03
6.452234e-02 6.733668e-03
6.455914e-02 6.705686e-03
6.459592e-02 6.677796e-03
6.463268e-02 6.650000e-03
6.466941e-02 6.622296e-03
6.470612e-02 6.594684e-03
6.474281e-02 6.567164e-03
6.477948e-02 6.539735e-03
6.481612e-02 6.512397e-03
6.485275e-02 6.485149e-03
6.488935e-02 6.457990e-03
6.492593e-02 6.430921e-03
6.496250e-02 6.403941e-03
6.499904e-02 6.377049e-03
6.503556e-02 6.350245e-03
6.507206e-02 6.323529e-03
6.510854e-02 6.296900e-03
6.514501e-02 6.270358e-03
6.518145e-02 6.243902e-03
6.521787e-02 6.217532e-03
6.525428e-02 6.191248e-03
6.529066e-02 6.165049e-03
6.532703e-02 6.138934e-03
6.536338e-02 6.112903e-03
6.539971e-02 6.086957e-03
6.543602e-02 6.061093e-03
6.547232e-02 6.035313e-03
6.550859e-02 6.009615e-03
6.554485e-02 5.984000e-03
6.558109e-02 5.958466e-03
6.561732e-02 5.933014e-03
6.565353e-02 5.907643e-03
6.568972e-02 5.882353e-03
6.572589e-02 5.857143e-03
6.576205e-02 5.832013e-03
6.579819e-02 5.806962e-03
6.583432e-02 5.781991e-03
6.587043e-02 5.757098e-03
6.590652e-02 5.732283e-03
6.594260e-02 5.707547e-03
6.597866e-02 5.682889e-03
6.601471e-02 5.658307e-03
6.605074e-02 5.633803e-03
6.608676e-02 5.609375e-03
6.612277e-02 5.585023e-03
6.615876e-02 5.560748e-03
6.619473e-02 5.536547e-03
6.623069e-02 5.512422e-03
6.626664e-02 5.488372e-03
6.630257e-02 5.464396e-03
6.633850e-02 5.440495e-03
6.637440e-02 5.416667e-03
6.641030e-02 5.392912e-03
6.644618e-02 5.369231e-03
6.648205e-02 5.345622e-03
6.651791e-02 5.322086e-03
6.655375e-02 5.298622e-03
6.658958e-02 5.275229e-03
6.662540e-02 5.251908e-03
6.666121e-02 5.228659e-03
6.669701e-02 5.205479e-03
6.673280e-02 5.182371e-03
6.676857e-02 5.159332e-03
6.680433e-02 5.136364e-03
6.684009e-02 5.113464e-03
6.687583e-02 5.090634e-03
6.691156e-02 5.067873e-03
6.694728e-02 5.045181e-03
6.698300e-02 5.022556e-03
6.701870e-02 5.000000e-03
6.705439e-02 4.977511e-03
6.709007e-02 4.955090e-03
6.712575e-02 4.932735e-03
6.716141e-02 4.910448e-03
6.719707e-02 4.888227e-03
6.723272e-02 4.866071e-03
6.726835e-02 4.843982e-03
6.730399e-02 4.821958e-03
6.733961e-02 4.800000e-03
6.737522e-02 4.778107e-03
6.741083e-02 4.756278e-03
6.744643e-02 4.734513e-03
6.748202e-02 4.712813e-03
6.751761e-02 4.691176e-03
6.755318e-02 4.669604e-03
6.758875e-02 4.648094e-03
6.762432e-02 4.626647e-03
6.765988e-02 4.605263e-03
6.769543e-02 4.583942e-03
6.773098e-02 4.562682e-03
6.776652e-02 4.541485e-03
6.780205e-02 4.520349e-03
6.783758e-02 4.499274e-03
6.787310e-02 4.478261e-03
6.790862e-02 4.457308e-03
6.794414e-02 4.436416e-03
6.797965e-02 4.415584e-03
6.801515e-02 4.394813e-03
6.805065e-02 4.374101e-03
6.808615e-02 4.353448e-03
6.812164e-02 4.332855e-03
6.815713e-02 4.312321e-03
6.819262e-02 4.291845e-03
6.822810e-02 4.271429e-03
6.826358e-02 4.251070e-03
6.829906e-02 4.230769e-03
6.833454e-02 4.210526e-03
6.837001e-02 4.190341e-03
6.840548e-02 4.170213e-03
6.844095e-02 4.150142e-03
6.847641e-02 4.130127e-03
6.851188e-02 4.110169e-03
6.854734e-02 4.090268e-03
6.858280e-02 4.070423e-03
6.861826e-02 4.050633e-03
6.865373e-02 4.030899e-03
6.868919e-02 4.011220e-03
6.872464e-02 3.991597e-03
6.876010e-02 3.972028e-03
6.879556e-02 3.952514e-03
6.883102e-02 3.933054e-03
6.886648e-02 3.913649e-03
6.890195e-02 3.894298e-03
6.893741e-02 3.875000e-03
6.897287e-02 3.855756e-03
6.900834e-02 3.836565e-03
6.904380e-02 3.817427e-03
6.907927e-02 3.798343e-03
6.911474e-02 3.779310e-03
6.915021e-02 3.760331e-03
6.918569e-02 3.741403e-03
6.922116e-02 3.722527e-03
6.925664e-02 3.703704e-03
6.929213e-02 3.684932e-03
6.932761e-02 3.666211e-03
6.936310e-02 3.647541e-03
6.939860e-02 3.628922e-03
6.943409e-02 3.610354e-03
6.946960e-02 3.591837e-03
6.950510e-02 3.573370e-03
6.954061e-02 3.554953e-03
6.957613e-02 3.536585e-03
6.961165e-02 3.518268e-03
6.964718e-02 3.500000e-03
6.968271e-02 3.481781e-03
6.971825e-02 3.463612e-03
6.975379e-02 3.445491e-03
6.978934e-02 3.427419e-03
6.982490e-02 3.409396e-03
6.986046e-02 3.391421e-03
6.989603e-02 3.373494e-03
6.993161e-02 3.355615e-03
6.996720e-02 3.337784e-03
7.000279e-02 3.320000e-03
7.003839e-02 3.302264e-03
7.007400e-02 3.284574e-03
7.010962e-02 3.266932e-03
7.014524e-02 3.249337e-03
7.018088e-02 3.231788e-03
7.021652e-02 3.214286e-03
7.025218e-02 3.196830e-03
7.028784e-02 3.179420e-03
7.032352e-02 3.162055e-03
7.035920e-02 3.144737e-03
7.039489e-02 3.127464e-03
7.043060e-02 3.110236e-03
7.046632e-02 3.093054e-03
7.050204e-02 3.075916e-03
7.053778e-02 3.058824e-03
7.057353e-02 3.041775e-03
7.060930e-02 3.024772e-03
7.064507e-02 3.007813e-03
7.068086e-02 2.990897e-03
7.071666e-02 2.974026e-03
7.075247e-02 2.957198e-03
7.078830e-02 2.940415e-03
7.082414e-02 2.923674e-03
7.086000e-02 2.906977e-03
7.089587e-02 2.890323e-03
7.093175e-02 2.873711e-03
7.096765e-02 2.857143e-03
7.100356e-02 2.840617e-03
7.103949e-02 2.824134e-03
7.107544e-02 2.807692e-03
7.111140e-02 2.791293e-03
7.114737e-02 2.774936e-03
7.118337e-02 2.758621e-03
7.121938e-02 2.742347e-03
7.125541e-02 2.726115e-03
7.129145e-02 2.709924e-03
7.132751e-02 2.693774e-03
7.136360e-02 2.677665e-03
7.139970e-02 2.661597e-03
7.143581e-02 2.645570e-03
7.147195e-02 2.629583e-03
7.150811e-02 2.613636e-03
7.154428e-02 2.597730e-03
7.158048e-02 2.581864e-03
7.161670e-02 2.566038e-03
7.165293e-02 2.550251e-03
7.168919e-02 2.534504e-03
7.172547e-02 2.518797e-03
7.176177e-02 2.503129e-03
7.179809e-02 2.487500e-03
7.183444e-02 2.471910e-03
7.187081e-02 2.456359e-03
7.190720e-02 2.440847e-03
7.194361e-02 2.425373e-03
7.198005e-02 2.409938e-03
7.201651e-02 2.394541e-03
7.205300e-02 2.379182e-03
7.208951e-02 2.363861e-03
7.212605e-02 2.348578e-03
7.216261e-02 2.333333e-03
7.219920e-02 2.318126e-03
7.223581e-02 2.302956e-03
7.227246e-02 2.287823e-03
7.230912e-02 2.272727e-03
7.234582e-02 2.257669e-03
7.238254e-02 2.242647e-03
7.241929e-02 2.227662e-03
7.245608e-02 2.212714e-03
7.249288e-02 2.197802e-03
7.252972e-02 2.182927e-03
7.256659e-02 2.168088e-03
7.260349e-02 2.153285e-03
7.264042e-02 2.138518e-03
7.267738e-02 2.123786e-03
7.271437e-02 2.109091e-03
7.275140e-02 2.094431e-03
7.278846e-02 2.079807e-03
7.282554e-02 2.065217e-03
7.286267e-02 2.050663e-03
7.289982e-02 2.036145e-03
7.293702e-02 2.021661e-03
7.297424e-02 2.007212e-03
7.301150e-02 1.992797e-03
7.304880e-02 1.978417e-03
7.308613e-02 1.964072e-03
7.312350e-02 1.949761e-03
7.316091e-02 1.935484e-03
7.319835e-02 1.921241e-03
7.323583e-02 1.907032e-03
7.327335e-02 1.892857e-03
7.331091e-02 1.878716e-03
7.334851e-02 1.864608e-03
7.338615e-02 1.850534e-03
7.342383e-02 1.836493e-03
7.346155e-02 1.822485e-03
7.349931e-02 1.808511e-03
7.353712e-02 1.794569e-03
7.357497e-02 1.780660e-03
7.361286e-02 1.766784e-03
7.365079e-02 1.752941e-03
7.368877e-02 1.739130e-03
7.372680e-02 1.725352e-03
7.376487e-02 1.711606e-03
7.380298e-02 1.697892e-03
7.384115e-02 1.684211e-03
7.387936e-02 1.670561e-03
7.391762e-02 1.656943e-03
7.395593e-02 1.643357e-03
7.399429e-02 1.629802e-03
7.403270e-02 1.616279e-03
7.407115e-02 1.602787e-03
7.410967e-02 1.589327e-03
7.414823e-02 1.575898e-03
7.418684e-02 1.562500e-03
7.422551e-02 1.549133e-03
7.426424e-02 1.535797e-03
7.430302e-02 1.522491e-03
7.434185e-02 1.509217e-03
7.438074e-02 1.495972e-03
7.441969e-02 1.482759e-03
7.445869e-02 1.469575e-03
7.449776e-02 1.456422e-03
7.453688e-02 1.443299e-03
7.457607e-02 1.430206e-03
7.461531e-02 1.417143e-03
7.465462e-02 1.404110e-03
7.469399e-02 1.391106e-03
7.473343e-02 1.378132e-03
7.477293e-02 1.365188e-03
7.481249e-02 1.352273e-03
7.485212e-02 1.339387e-03
7.489182e-02 1.326531e-03
7.493159e-02 1.313703e-03
7.497142e-02 1.300905e-03
7.501133e-02 1.288136e-03
7.505131e-02 1.275395e-03
7.509136e-02 1.262683e-03
7.513148e-02 1.250000e-03
7.517168e-02 1.237345e-03
7.521195e-02 1.224719e-03
7.525230e-02 1.212121e-03
7.529272e-02 1.199552e-03
7.533323e-02 1.187010e-03
7.537381e-02 1.174497e-03
7.541448e-02 1.162011e-03
7.545522e-02 1.149554e-03
7.549605e-02 1.137124e-03
7.553697e-02 1.124722e-03
7.557797e-02 1.112347e-03
7.561906e-02 1.100000e-03
7.566023e-02 1.087680e-03
7.570150e-02 1.075388e-03
7.574285e-02 1.063123e-03
7.578430e-02 1.050885e-03
7.582585e-02 1.038674e-03
7.586748e-02 1.026490e-03
7.590922e-02 1.014333e-03
7.595105e-02 1.002203e-03
7.599299e-02 9.900990e-04
7.603502e-02 9.780220e-04
7.607716e-02 9.659715e-04
7.611940e-02 9.539474e-04
7.616175e-02 9.419496e-04
7.620421e-02 9.299781e-04
7.624677e-02 9.180328e-04
7.628945e-02 9.061135e-04
7.633224e-02 8.942203e-04
7.637515e-02 8.823529e-04
7.641818e-02 8.705114e-04
7.646132e-02 8.586957e-04
7.650459e-02 8.469055e-04
7.654798e-02 8.351410e-04
7.659149e-02 8.234020e-04
7.663514e-02 8.116883e-04
7.667891e-02 8.000000e-04
7.672282e-02 7.883369e-04
7.676686e-02 7.766990e-04
7.681104e-02 7.650862e-04
7.685537e-02 7.534984e-04
7.689983e-02 7.419355e-04
7.694444e-02 7.303974e-04
7.698920e-02 7.188841e-04
7.703411e-02 7.073955e-04
7.707917e-02 6.959315e-04
7.712439e-02 6.844920e-04
7.716978e-02 6.730769e-04
7.721532e-02 6.616862e-04
7.726104e-02 6.503198e-04
7.730692e-02 6.389776e-04
7.735298e-02 6.276596e-04
7.739922e-02 6.163656e-04
7.744564e-02 6.050955e-04
7.749224e-02 5.938494e-04
7.753904e-02 5.826271e-04
7.758603e-02 5.714286e-04
7.763322e-02 5.602537e-04
7.768061e-02 5.491024e-04
7.772822e-02 5.379747e-04
7.777603e-02 5.268704e-04
7.782407e-02 5.157895e-04
7.787233e-02 5.047319e-04
7.792082e-02 4.936975e-04
7.796955e-02 4.826863e-04
7.801852e-02 4.716981e-04
7.806774e-02 4.607330e-04
7.811721e-02 4.497908e-04
7.816695e-02 4.388715e-04
7.821696e-02 4.279749e-04
7.826724e-02 4.171011e-04
7.831781e-02 4.062500e-04
7.836868e-02 3.954214e-04
7.841986e-02 3.846154e-04
7.847134e-02 3.738318e-04
7.852315e-02 3.630705e-04
7.857530e-02 3.523316e-04
7.862779e-02 3.416149e-04
7.868065e-02 3.309204e-04
7.873387e-02 3.202479e-04
7.878748e-02 3.095975e-04
7.884149e-02 2.989691e-04
7.889592e-02 2.883625e-04
7.895078e-02 2.777778e-04
7.900609e-02 2.672148e-04
7.906188e-02 2.566735e-04
7.911816e-02 2.461538e-04
7.917495e-02 2.356557e-04
7.923228e-02 2.251791e-04
7.929019e-02 2.147239e-04
7.934869e-02 2.042901e-04
7.940782e-02 1.938776e-04
7.946762e-02 1.834862e-04
7.952814e-02 1.731161e-04
7.958941e-02 1.627670e-04
7.965148e-02 1.524390e-04
7.971442e-02 1.421320e-04
7.977830e-02 1.318458e-04
7.984318e-02 1.215805e-04
7.990917e-02 1.113360e-04
7.997637e-02 1.011122e-04
8.004490e-02 9.090909e-05
8.011493e-02 8.072654e-05
8.018666e-02 7.056452e-05
8.026034e-02 6.042296e-05
8.033632e-02 5.030181e-05
8.041508e-02 4.020101e-05
8.049736e-02 3.012048e-05
8.058440e-02 2.006018e-05
8.067884e-02 1.002004e-05
8.079314e-02 1.421085e-14
8.079314e-02 0.000000e+00


==> data/RD_p0.03_0.01_0.01.csv <==
R D
0.000000e+00 2.632200e-01
2.685164e-07 2.632101e-01
6.629255e-07 2.631963e-01
1.074888e-06 2.631825e-01
1.503995e-06 2.631688e-01
1.949824e-06 2.631552e-01
2.411937e-06 2.631418e-01
2.889879e-06 2.631284e-01
3.383187e-06 2.631152e-01
3.891384e-06 2.631021e-01
4.413982e-06 2.630891e-01
4.950483e-06 2.630763e-01
5.500383e-06 2.630636e-01
6.063168e-06 2.630510e-01
6.638321e-06 2.630385e-01
7.225316e-06 2.630262e-01
7.823626e-06 2.630141e-01
6.213870e-05 2.619474e-01
1.369931e-04 2.605132e-01
2.095598e-04 2.591616e-01
2.797880e-04 2.578891e-01
3.476423e-04 2.566922e-01
4.131014e-04 2.555674e-01
4.761572e-04 2.545111e-01
5.368135e-04 2.535201e-01
5.950850e-04 2.525909e-01
6.509960e-04 2.517203e-01
7.711022e-04 2.499027e-01
1.209030e-03 2.433907e-01
1.645566e-03 2.370422e-01
2.080440e-03 2.308543e-01
2.513390e-03 2.248239e-01
2.944170e-03 2.189480e-01
3.372546e-03 2.132236e-01
3.798294e-03 2.076478e-01
4.221202e-03 2.022174e-01
4.641070e-03 1.969297e-01
5.057707e-03 1.917816e-01
5.470934e-03 1.867703e-01
5.880581e-03 1.818929e-01
6.286488e-03 1.771466e-01
6.688504e-03 1.725285e-01
7.086489e-03 1.680360e-01
7.480311e-03 1.636662e-01
7.869847e-03 1.594165e-01
8.254981e-03 1.552843e-01
8.635609e-03 1.512668e-01
9.011633e-03 1.473616e-01
9.382962e-03 1.435660e-01
9.749517e-03 1.398774e-01
1.011122e-02 1.362936e-01
1.046801e-02 1.328118e-01
1.081982e-02 1.294298e-01
1.116661e-02 1.261452e-01
1.150833e-02 1.229556e-01
1.184493e-02 1.198587e-01
1.217640e-02 1.168521e-01
1.250270e-02 1.139337e-01
1.282381e-02 1.111013e-01
1.313972e-02 1.083526e-01
1.345043e-02 1.056855e-01
1.375593e-02 1.030979e-01
1.405623e-02 1.005877e-01
1.435133e-02 9.815288e-02
1.464125e-02 9.579144e-02
1.492601e-02 9.350138e-02
1.520563e-02 9.128079e-02
1.548013e-02 8.912775e-02
1.574956e-02 8.704040e-02
1.601394e-02 8.501690e-02
1.627332e-02 8.305546e-02
1.652773e-02 8.115432e-02
1.677723e-02 7.931175e-02
1.702186e-02 7.752606e-02
1.726167e-02 7.579559e-02
1.749672e-02 7.411873e-02
1.772707e-02 7.249389e-02
1.795277e-02 7.091951e-02
1.817389e-02 6.939409e-02
1.839049e-02 6.791614e-02
1.860264e-02 6.648421e-02
1.881039e-02 6.509689e-02
1.901383e-02 6.375280e-02
1.921302e-02 6.245060e-02
1.940803e-02 6.118897e-02
1.959893e-02 5.996664e-02
1.978579e-02 5.878235e-02
1.996870e-02 5.763490e-02
2.014771e-02 5.652310e-02
2.032291e-02 5.544580e-02
2.049437e-02 5.440188e-02
2.066216e-02 5.339025e-02
2.082636e-02 5.240986e-02
2.098705e-02 5.145966e-02
2.114429e-02 5.053867e-02
2.129817e-02 4.964591e-02
2.144875e-02 4.878044e-02
2.159611e-02 4.794134e-02
2.174033e-02 4.712772e-02
2.188147e-02 4.633872e-02
2.201960e-02 4.557351e-02
2.215481e-02 4.483127e-02
2.228715e-02 4.411122e-02
2.241670e-02 4.341261e-02
2.254353e-02 4.273468e-02
2.266770e-02 4.207674e-02
2.278928e-02 4.143808e-02
2.290834e-02 4.081805e-02
2.302495e-02 4.021599e-02
2.313916e-02 3.963127e-02
2.325103e-02 3.906330e-02
2.336064e-02 3.851149e-02
2.346805e-02 3.797528e-02
2.357330e-02 3.745411e-02
2.367646e-02 3.694746e-02
2.377759e-02 3.645482e-02
2.387674e-02 3.597571e-02
2.397397e-02 3.550963e-02
2.406933e-02 3.505615e-02
2.416288e-02 3.461480e-02
2.425466e-02 3.418518e-02
2.434473e-02 3.376685e-02
2.443313e-02 3.335944e-02
2.451991e-02 3.296255e-02
2.460513e-02 3.257581e-02
2.468882e-02 3.219888e-02
2.477103e-02 3.183140e-02
2.485180e-02 3.147304e-02
2.493118e-02 3.112350e-02
2.500921e-02 3.078245e-02
2.508592e-02 3.044961e-02
2.516136e-02 3.012469e-02
2.523556e-02 2.980741e-02
2.530856e-02 2.949752e-02
2.538039e-02 2.919475e-02
2.545110e-02 2.889887e-02
2.552071e-02 2.860963e-02
2.558927e-02 2.832681e-02
2.565679e-02 2.805019e-02
2.572331e-02 2.777957e-02
2.578886e-02 2.751473e-02
2.585347e-02 2.725549e-02
2.591717e-02 2.700166e-02
2.597998e-02 2.675306e-02
2.604194e-02 2.650951e-02
2.610307e-02 2.627085e-02
2.616338e-02 2.603691e-02
2.622292e-02 2.580755e-02
2.628169e-02 2.558262e-02
2.633973e-02 2.536197e-02
2.639706e-02 2.514546e-02
2.645369e-02 2.493297e-02
2.650964e-02 2.472436e-02
2.656495e-02 2.451952e-02
2.661962e-02 2.431832e-02
2.667367e-02 2.412066e-02
2.672713e-02 2.392643e-02
2.678000e-02 2.373551e-02
2.683232e-02 2.354781e-02
2.688408e-02 2.336324e-02
2.693532e-02 2.318170e-02
2.698604e-02 2.300310e-02
2.703625e-02 2.282736e-02
2.708598e-02 2.265438e-02
2.713524e-02 2.248410e-02
2.718404e-02 2.231643e-02
2.723238e-02 2.215131e-02
2.728030e-02 2.198865e-02
2.732779e-02 2.182840e-02
2.737486e-02 2.167048e-02
2.742154e-02 2.151484e-02
2.746783e-02 2.136140e-02
2.751373e-02 2.121012e-02
2.755927e-02 2.106094e-02
2.760445e-02 2.091379e-02
2.764927e-02 2.076864e-02
2.769375e-02 2.062542e-02
2.773790e-02 2.048409e-02
2.778173e-02 2.034460e-02
2.782524e-02 2.020691e-02
2.786843e-02 2.007098e-02
2.791133e-02 1.993675e-02
2.795393e-02 1.980419e-02
2.799625e-02 1.967326e-02
2.803828e-02 1.954393e-02
2.808004e-02 1.941615e-02
2.812153e-02 1.928989e-02
2.816276e-02 1.916512e-02
2.820373e-02 1.904180e-02
2.824446e-02 1.891990e-02
2.828493e-02 1.879939e-02
2.832517e-02 1.868025e-02
2.836518e-02 1.856243e-02
2.840495e-02 1.844592e-02
2.844450e-02 1.833069e-02
2.848383e-02 1.821671e-02
2.852294e-02 1.810395e-02
2.856184e-02 1.799240e-02
2.860053e-02 1.788202e-02
2.863902e-02 1.777280e-02
2.867731e-02 1.766471e-02
2.871540e-02 1.755773e-02
2.875330e-02 1.745185e-02
2.879101e-02 1.734703e-02
2.882854e-02 1.724327e-02
2.886588e-02 1.714053e-02
2.890304e-02 1.703881e-02
2.894003e-02 1.693809e-02
2.897685e-02 1.683834e-02
2.901349e-02 1.673956e-02
2.904997e-02 1.664172e-02
2.908628e-02 1.654481e-02
2.912243e-02 1.644881e-02
2.915842e-02 1.635371e-02
2.919425e-02 1.625949e-02
2.922993e-02 1.616615e-02
2.926545e-02 1.607365e-02
2.930082e-02 1.598200e-02
2.933605e-02 1.589118e-02
2.937113e-02 1.580118e-02
2.940606e-02 1.571198e-02
2.944086e-02 1.562357e-02
2.947551e-02 1.553594e-02
2.951002e-02 1.544907e-02
2.954440e-02 1.536296e-02
2.957864e-02 1.527760e-02
2.961275e-02 1.519298e-02
2.964673e-02 1.510907e-02
2.968058e-02 1.502588e-02
2.971430e-02 1.494340e-02
2.974789e-02 1.486161e-02
2.978136e-02 1.478050e-02
2.981470e-02 1.470007e-02
2.984792e-02 1.462030e-02
2.988102e-02 1.454119e-02
2.991400e-02 1.446273e-02
2.994687e-02 1.438490e-02
2.997961e-02 1.430771e-02
3.001224e-02 1.423115e-02
3.004476e-02 1.415519e-02
3.007716e-02 1.407984e-02
3.010945e-02 1.400510e-02
3.014163e-02 1.393094e-02
3.017369e-02 1.385737e-02
3.020565e-02 1.378437e-02
3.023751e-02 1.371195e-02
3.026925e-02 1.364009e-02
3.030089e-02 1.356878e-02
3.033243e-02 1.349802e-02
3.036386e-02 1.342781e-02
3.039519e-02 1.335813e-02
3.042642e-02 1.328898e-02
3.045755e-02 1.322035e-02
3.048857e-02 1.315225e-02
3.051950e-02 1.308465e-02
3.055033e-02 1.301756e-02
3.058106e-02 1.295096e-02
3.061170e-02 1.288486e-02
3.064224e-02 1.281925e-02
3.067269e-02 1.275412e-02
3.070304e-02 1.268947e-02
3.073330e-02 1.262529e-02
3.076347e-02 1.256158e-02
3.079354e-02 1.249833e-02
3.082353e-02 1.243553e-02
3.085343e-02 1.237319e-02
3.088323e-02 1.231129e-02
3.091295e-02 1.224983e-02
3.094258e-02 1.218881e-02
3.097212e-02 1.212822e-02
3.100158e-02 1.206806e-02
3.103095e-02 1.200832e-02
3.106023e-02 1.194900e-02
3.108943e-02 1.189010e-02
3.111855e-02 1.183160e-02
3.114758e-02 1.177351e-02
3.117654e-02 1.171582e-02
3.120541e-02 1.165852e-02
3.123419e-02 1.160162e-02
3.126290e-02 1.154511e-02
3.129153e-02 1.148898e-02
3.132008e-02 1.143324e-02
3.134855e-02 1.137787e-02
3.137694e-02 1.132287e-02
3.140525e-02 1.126824e-02
3.143349e-02 1.121398e-02
3.146165e-02 1.116008e-02
3.148973e-02 1.110653e-02
3.151774e-02 1.105335e-02
3.154567e-02 1.100051e-02
3.157353e-02 1.094802e-02
3.160131e-02 1.089588e-02
3.162902e-02 1.084407e-02
3.165666e-02 1.079261e-02
3.168423e-02 1.074148e-02
3.171172e-02 1.069068e-02
3.173915e-02 1.064021e-02
3.176650e-02 1.059006e-02
3.179378e-02 1.054023e-02
3.182099e-02 1.049073e-02
3.184813e-02 1.044154e-02
3.187521e-02 1.039266e-02
3.190221e-02 1.034409e-02
3.192915e-02 1.029583e-02
3.195602e-02 1.024787e-02
3.198282e-02 1.020021e-02
3.200955e-02 1.015285e-02
3.203622e-02 1.010579e-02
3.206283e-02 1.005902e-02
3.208937e-02 1.001254e-02
3.211584e-02 9.966344e-03
3.214225e-02 9.920435e-03
3.216859e-02 9.874809e-03
3.219487e-02 9.829462e-03
3.222109e-02 9.784392e-03
3.224725e-02 9.739597e-03
3.227334e-02 9.695074e-03
3.229937e-02 9.650820e-03
3.232534e-02 9.606834e-03
3.235125e-02 9.563112e-03
3.237709e-02 9.519653e-03
3.240288e-02 9.476454e-03
3.242861e-02 9.433513e-03
3.245427e-02 9.390828e-03
3.247988e-02 9.348396e-03
3.250543e-02 9.306214e-03
3.253092e-02 9.264282e-03
3.255635e-02 9.222597e-03
3.258172e-02 9.181156e-03
3.260704e-02 9.139957e-03
3.263230e-02 9.098999e-03
3.265750e-02 9.058279e-03
3.268265e-02 9.017795e-03
3.270774e-02 8.977546e-03
3.273278e-02 8.937529e-03
3.275776e-02 8.897742e-03
3.278268e-02 8.858183e-03
3.280755e-02 8.818850e-03
3.283237e-02 8.779742e-03
3.285713e-02 8.740857e-03
3.288184e-02 8.702192e-03
3.290649e-02 8.663746e-03
3.293109e-02 8.625517e-03
3.295564e-02 8.587504e-03
3.298014e-02 8.549703e-03
3.300458e-02 8.512115e-03
3.302898e-02 8.474736e-03
3.305332e-02 8.437565e-03
3.307761e-02 8.400601e-03
3.310185e-02 8.363842e-03
3.312604e-02 8.327285e-03
3.315018e-02 8.290931e-03
3.317427e-02 8.254775e-03
3.319831e-02 8.218818e-03
3.322230e-02 8.183058e-03
3.324624e-02 8.147493e-03
3.327013e-02 8.112121e-03
3.329398e-02 8.076941e-03
3.331777e-02 8.041951e-03
3.334152e-02 8.007150e-03
3.336522e-02 7.972536e-03
3.338887e-02 7.938109e-03
3.341248e-02 7.903865e-03
3.343604e-02 7.869805e-03
3.345956e-02 7.835926e-03
3.348302e-02 7.802227e-03
3.350644e-02 7.768706e-03
3.352982e-02 7.735363e-03
3.355315e-02 7.702196e-03
3.357644e-02 7.669203e-03
3.359968e-02 7.636383e-03
3.362287e-02 7.603735e-03
3.364602e-02 7.571258e-03
3.366913e-02 7.538950e-03
3.369220e-02 7.506809e-03
3.371522e-02 7.474835e-03
3.373819e-02 7.443027e-03
3.376113e-02 7.411382e-03
3.378402e-02 7.379901e-03
3.380687e-02 7.348581e-03
3.382967e-02 7.317421e-03
3.385244e-02 7.286420e-03
3.387516e-02 7.255577e-03
3.389784e-02 7.224892e-03
3.392048e-02 7.194361e-03
3.394308e-02 7.163985e-03
3.396564e-02 7.133762e-03
3.398816e-02 7.103692e-03
3.401063e-02 7.073772e-03
3.403307e-02 7.044003e-03
3.405547e-02 7.014382e-03
3.407782e-02 6.984908e-03
3.410014e-02 6.955582e-03
3.412242e-02 6.926401e-03
3.414466e-02 6.897364e-03
3.416686e-02 6.868471e-03
3.418902e-02 6.839720e-03
3.421114e-02 6.811110e-03
3.423323e-02 6.782641e-03
3.425527e-02 6.754311e-03
3.427728e-02 6.726119e-03
3.429926e-02 6.698065e-03
3.432119e-02 6.670147e-03
3.434309e-02 6.642364e-03
3.436495e-02 6.614715e-03
3.438677e-02 6.587200e-03
3.440856e-02 6.559818e-03
3.443031e-02 6.532567e-03
3.445203e-02 6.505446e-03
3.447370e-02 6.478456e-03
3.449535e-02 6.451594e-03
3.451696e-02 6.424859e-03
3.453853e-02 6.398252e-03
3.456007e-02 6.371771e-03
3.458157e-02 6.345415e-03
3.460304e-02 6.319184e-03
3.462447e-02 6.293075e-03
3.464587e-02 6.267090e-03
3.466724e-02 6.241226e-03
3.468857e-02 6.215483e-03
3.470986e-02 6.189860e-03
3.473113e-02 6.164357e-03
3.475236e-02 6.138972e-03
3.477356e-02 6.113704e-03
3.479472e-02 6.088553e-03
3.481585e-02 6.063519e-03
3.483695e-02 6.038599e-03
3.485802e-02 6.013794e-03
3.487905e-02 5.989103e-03
3.490006e-02 5.964525e-03
3.492103e-02 5.940058e-03
3.494197e-02 5.915704e-03
3.496287e-02 5.891459e-03
3.498375e-02 5.867325e-03
3.500459e-02 5.843300e-03
3.502541e-02 5.819383e-03
3.504619e-02 5.795575e-03
3.506694e-02 5.771873e-03
3.508766e-02 5.748277e-03
3.510836e-02 5.724787e-03
3.512902e-02 5.701402e-03
3.514965e-02 5.678121e-03
3.517025e-02 5.654944e-03
3.519082e-02 5.631869e-03
3.521136e-02 5.608897e-03
3.523188e-02 5.586026e-03
3.525236e-02 5.563256e-03
3.527282e-02 5.540587e-03
3.529324e-02 5.518017e-03
3.531364e-02 5.495545e-03
3.533401e-02 5.473172e-03
3.535435e-02 5.450897e-03
3.537466e-02 5.428719e-03
3.539494e-02 5.406637e-03
3.541520e-02 5.384650e-03
3.543543e-02 5.362759e-03
3.545563e-02 5.340963e-03
3.547580e-02 5.319260e-03
3.549595e-02 5.297651e-03
3.551607e-02 5.276135e-03
3.553616e-02 5.254710e-03
3.555623e-02 5.233378e-03
3.557626e-02 5.212136e-03
3.559628e-02 5.190985e-03
3.561626e-02 5.169923e-03
3.563622e-02 5.148951e-03
3.565615e-02 5.128068e-03
3.567606e-02 5.107272e-03
3.569594e-02 5.086565e-03
3.571580e-02 5.065945e-03
3.573563e-02 5.045411e-03
3.575544e-02 5.024963e-03
3.577522e-02 5.004600e-03
3.579497e-02 4.984323e-03
3.581470e-02 4.964130e-03
3.583441e-02 4.944021e-03
3.585409e-02 4.923995e-03
3.587374e-02 4.904053e-03
3.589337e-02 4.884192e-03
3.591298e-02 4.864414e-03
3.593257e-02 4.844717e-03
3.595213e-02 4.825100e-03
3.597166e-02 4.805565e-03
3.599117e-02 4.786109e-03
3.601066e-02 4.766732e-03
3.603013e-02 4.747435e-03
3.604957e-02 4.728216e-03
3.606899e-02 4.709075e-03
3.608838e-02 4.690011e-03
3.610776e-02 4.671025e-03
3.612711e-02 4.652115e-03
3.614643e-02 4.633282e-03
3.616574e-02 4.614524e-03
3.618502e-02 4.595841e-03
3.620428e-02 4.577233e-03
3.622352e-02 4.558700e-03
3.624274e-02 4.540240e-03
3.626193e-02 4.521854e-03
3.628111e-02 4.503541e-03
3.630026e-02 4.485301e-03
3.631939e-02 4.467133e-03
3.633850e-02 4.449036e-03
3.635758e-02 4.431011e-03
3.637665e-02 4.413057e-03
3.639570e-02 4.395174e-03
3.641472e-02 4.377361e-03
3.643373e-02 4.359617e-03
3.645271e-02 4.341942e-03
3.647167e-02 4.324337e-03
3.649061e-02 4.306800e-03
3.650954e-02 4.289331e-03
3.652844e-02 4.271930e-03
3.654732e-02 4.254596e-03
3.656619e-02 4.237330e-03
3.658503e-02 4.220130e-03
3.660385e-02 4.202995e-03
3.662266e-02 4.185927e-03
3.664144e-02 4.168925e-03
3.666021e-02 4.151987e-03
3.667895e-02 4.135114e-03
3.669768e-02 4.118305e-03
3.671639e-02 4.101561e-03
3.673508e-02 4.084879e-03
3.675375e-02 4.068262e-03
3.677240e-02 4.051707e-03
3.679104e-02 4.035214e-03
3.680965e-02 4.018784e-03
3.682825e-02 4.002416e-03
3.684683e-02 3.986109e-03
3.686539e-02 3.969863e-03
3.688394e-02 3.953679e-03
3.690246e-02 3.937554e-03
3.692097e-02 3.921490e-03
3.693946e-02 3.905486e-03
3.695794e-02 3.889541e-03
3.697639e-02 3.873655e-03
3.699483e-02 3.857828e-03
3.701325e-02 3.842059e-03
3.703166e-02 3.826349e-03
3.705005e-02 3.810697e-03
3.706842e-02 3.795102e-03
3.708677e-02 3.779564e-03
3.710511e-02 3.764084e-03
3.712344e-02 3.748660e-03
3.714174e-02 3.733292e-03
3.716003e-02 3.717980e-03
3.717831e-02 3.702724e-03
3.719656e-02 3.687523e-03
3.721481e-02 3.672378e-03
3.723303e-02 3.657287e-03
3.725124e-02 3.642251e-03
3.726944e-02 3.627269e-03
3.728762e-02 3.612341e-03
3.730578e-02 3.597466e-03
3.732393e-02 3.582645e-03
3.734207e-02 3.567877e-03
3.736018e-02 3.553162e-03
3.737829e-02 3.538499e-03
3.739638e-02 3.523889e-03
3.741445e-02 3.509330e-03
3.743251e-02 3.494823e-03
3.745056e-02 3.480367e-03
3.746859e-02 3.465963e-03
3.748661e-02 3.451609e-03
3.750461e-02 3.437306e-03
3.752260e-02 3.423054e-03
3.754058e-02 3.408851e-03
3.755854e-02 3.394698e-03
3.757649e-02 3.380595e-03
3.759442e-02 3.366541e-03
3.761234e-02 3.352536e-03
3.763025e-02 3.338580e-03
3.764814e-02 3.324672e-03
3.766602e-02 3.310813e-03
3.768389e-02 3.297002e-03
3.770174e-02 3.283238e-03
3.771959e-02 3.269522e-03
3.773742e-02 3.255853e-03
3.775523e-02 3.242231e-03
3.777304e-02 3.228656e-03
3.779083e-02 3.215128e-03
3.780860e-02 3.201646e-03
3.782637e-02 3.188210e-03
3.784413e-02 3.174819e-03
3.786187e-02 3.161475e-03
3.787960e-02 3.148176e-03
3.789732e-02 3.134921e-03
3.791502e-02 3.121712e-03
3.793272e-02 3.108548e-03
3.795040e-02 3.095428e-03
3.796807e-02 3.082352e-03
3.798573e-02 3.069320e-03
3.800338e-02 3.056332e-03
3.802102e-02 3.043388e-03
3.803864e-02 3.030487e-03
3.805626e-02 3.017629e-03
3.807387e-02 3.004814e-03
3.809146e-02 2.992041e-03
3.810904e-02 2.979311e-03
3.812661e-02 2.966624e-03
3.814418e-02 2.953978e-03
3.816173e-02 2.941375e-03
3.817927e-02 2.928813e-03
3.819680e-02 2.916292e-03
3.821432e-02 2.903813e-03
3.823183e-02 2.891375e-03
3.824933e-02 2.878978e-03
3.826682e-02 2.866621e-03
3.828431e-02 2.854304e-03
3.830178e-02 2.842028e-03
3.831924e-02 2.829792e-03
3.833669e-02 2.817596e-03
3.835414e-02 2.805440e-03
3.837157e-02 2.793323e-03
3.838900e-02 2.781245e-03
3.840641e-02 2.769206e-03
3.842382e-02 2.757206e-03
3.844122e-02 2.745245e-03
3.845861e-02 2.733322e-03
3.847599e-02 2.721438e-03
3.849336e-02 2.709592e-03
3.851072e-02 2.697783e-03
3.852808e-02 2.686013e-03
3.854543e-02 2.674280e-03
3.856277e-02 2.662585e-03
3.858010e-02 2.650926e-03
3.859742e-02 2.639305e-03
3.861474e-02 2.627721e-03
3.863204e-02 2.616173e-03
3.864934e-02 2.604662e-03
3.866663e-02 2.593187e-03
3.868392e-02 2.581749e-03
3.870120e-02 2.570346e-03
3.871847e-02 2.558979e-03
3.873573e-02 2.547648e-03
3.875298e-02 2.536353e-03
3.877023e-02 2.525092e-03
3.878747e-02 2.513867e-03
3.880471e-02 2.502677e-03
3.882194e-02 2.491522e-03
3.883916e-02 2.480401e-03
3.885637e-02 2.469315e-03
3.887358e-02 2.458264e-03
3.889078e-02 2.447246e-03
3.890798e-02 2.436262e-03
3.892517e-02 2.425313e-03
3.894235e-02 2.414397e-03
3.895953e-02 2.403514e-03
3.897670e-02 2.392665e-03
3.899387e-02 2.381850e-03
3.901103e-02 2.371067e-03
3.902818e-02 2.360317e-03
3.904533e-02 2.349600e-03
3.906248e-02 2.338916e-03
3.907961e-02 2.328264e-03
3.909675e-02 2.317644e-03
3.911388e-02 2.307057e-03
3.913100e-02 2.296502e-03
3.914812e-02 2.285978e-03
3.916523e-02 2.275487e-03
3.918234e-02 2.265026e-03
3.919945e-02 2.254598e-03
3.921655e-02 2.244200e-03
3.923364e-02 2.233834e-03
3.925073e-02 2.223499e-03
3.926782e-02 2.213195e-03
3.928490e-02 2.202921e-03
3.930198e-02 2.192679e-03
3.931906e-02 2.182466e-03
3.933613e-02 2.172284e-03
3.935320e-02 2.162132e-03
3.937026e-02 2.152010e-03
3.938732e-02 2.141919e-03
3.940438e-02 2.131856e-03
3.942144e-02 2.121824e-03
3.943849e-02 2.111821e-03
3.945553e-02 2.101848e-03
3.947258e-02 2.091903e-03
3.948962e-02 2.081988e-03
3.950666e-02 2.072102e-03
3.952370e-02 2.062245e-03
3.954073e-02 2.052416e-03
3.955776e-02 2.042617e-03
3.957479e-02 2.032845e-03
3.959182e-02 2.023102e-03
3.960884e-02 2.013387e-03
3.962587e-02 2.003701e-03
3.964289e-02 1.994042e-03
3.965990e-02 1.984411e-03
3.967692e-02 1.974808e-03
3.969394e-02 1.965233e-03
3.971095e-02 1.955685e-03
3.972796e-02 1.946165e-03
3.974497e-02 1.936671e-03
3.976198e-02 1.927205e-03
3.977899e-02 1.917766e-03
3.979600e-02 1.908354e-03
3.981301e-02 1.898969e-03
3.983001e-02 1.889610e-03
3.984702e-02 1.880278e-03
3.986402e-02 1.870972e-03
3.988103e-02 1.861693e-03
3.989803e-02 1.852440e-03
3.991503e-02 1.843213e-03
3.993204e-02 1.834012e-03
3.994904e-02 1.824837e-03
3.996604e-02 1.815688e-03
3.998305e-02 1.806564e-03
4.000005e-02 1.797466e-03
4.001706e-02 1.788393e-03
4.003406e-02 1.779346e-03
4.005107e-02 1.770324e-03
4.006807e-02 1.761327e-03
4.008508e-02 1.752355e-03
4.010209e-02 1.743408e-03
4.011910e-02 1.734486e-03
4.013611e-02 1.725588e-03
4.015312e-02 1.716715e-03
4.017013e-02 1.707867e-03
4.018714e-02 1.699043e-03
4.020416e-02 1.690243e-03
4.022118e-02 1.681467e-03
4.023820e-02 1.672716e-03
4.025522e-02 1.663988e-03
4.027224e-02 1.655285e-03
4.028927e-02 1.646605e-03
4.030630e-02 1.637949e-03
4.032333e-02 1.629316e-03
4.034036e-02 1.620707e-03
4.035740e-02 1.612121e-03
4.037443e-02 1.603559e-03
4.039148e-02 1.595020e-03
4.040852e-02 1.586504e-03
4.042557e-02 1.578011e-03
4.044262e-02 1.569540e-03
4.045967e-02 1.561093e-03
4.047673e-02 1.552668e-03
4.049379e-02 1.544266e-03
4.051086e-02 1.535887e-03
4.052793e-02 1.527530e-03
4.054500e-02 1.519195e-03
4.056208e-02 1.510883e-03
4.057916e-02 1.502592e-03
4.059625e-02 1.494324e-03
4.061334e-02 1.486078e-03
4.063043e-02 1.477854e-03
4.064753e-02 1.469651e-03
4.066464e-02 1.461470e-03
4.068175e-02 1.453311e-03
4.069886e-02 1.445173e-03
4.071598e-02 1.437057e-03
4.073311e-02 1.428963e-03
4.075024e-02 1.420889e-03
4.076738e-02 1.412837e-03
4.078452e-02 1.404806e-03
4.080167e-02 1.396795e-03
4.081883e-02 1.388806e-03
4.083599e-02 1.380838e-03
4.085316e-02 1.372890e-03
4.087033e-02 1.364963e-03
4.088752e-02 1.357057e-03
4.090470e-02 1.349172e-03
4.092190e-02 1.341306e-03
4.093910e-02 1.333461e-03
4.095631e-02 1.325637e-03
4.097353e-02 1.317832e-03
4.099075e-02 1.310048e-03
4.100799e-02 1.302284e-03
4.102523e-02 1.294540e-03
4.104248e-02 1.286815e-03
4.105973e-02 1.279111e-03
4.107700e-02 1.271426e-03
4.109427e-02 1.263761e-03
4.111155e-02 1.256115e-03
4.112885e-02 1.248489e-03
4.114615e-02 1.240882e-03
4.116346e-02 1.233295e-03
4.118077e-02 1.225727e-03
4.119810e-02 1.218178e-03
4.121544e-02 1.210649e-03
4.123279e-02 1.203138e-03
4.125014e-02 1.195646e-03
4.126751e-02 1.188173e-03
4.128489e-02 1.180719e-03
4.130228e-02 1.173284e-03
4.131968e-02 1.165868e-03
4.133709e-02 1.158470e-03
4.135451e-02 1.151091e-03
4.137194e-02 1.143730e-03
4.138938e-02 1.136387e-03
4.140683e-02 1.129063e-03
4.142430e-02 1.121757e-03
4.144178e-02 1.114470e-03
4.145927e-02 1.107200e-03
4.147677e-02 1.099949e-03
4.149429e-02 1.092715e-03
4.151181e-02 1.085500e-03
4.152935e-02 1.078302e-03
4.154691e-02 1.071122e-03
4.156447e-02 1.063960e-03
4.158205e-02 1.056815e-03
4.159964e-02 1.049688e-03
4.161725e-02 1.042578e-03
4.163487e-02 1.035486e-03
4.165251e-02 1.028412e-03
4.167016e-02 1.021354e-03
4.168782e-02 1.014314e-03
4.170550e-02 1.007291e-03
4.172319e-02 1.000286e-03
4.174090e-02 9.932968e-04
4.175862e-02 9.863250e-04
4.177636e-02 9.793702e-04
4.179412e-02 9.724322e-04
4.181189e-02 9.655111e-04
4.182968e-02 9.586067e-04
4.184748e-02 9.517190e-04
4.186530e-02 9.448479e-04
4.188314e-02 9.379934e-04
4.190100e-02 9.311553e-04
4.191887e-02 9.243337e-04
4.193676e-02 9.175285e-04
4.195467e-02 9.107396e-04
4.197260e-02 9.039670e-04
4.199054e-02 8.972105e-04
4.200851e-02 8.904702e-04
4.202649e-02 8.837460e-04
4.204449e-02 8.770378e-04
4.206251e-02 8.703455e-04
4.208055e-02 8.636692e-04
4.209861e-02 8.570087e-04
4.211670e-02 8.503640e-04
4.213480e-02 8.437350e-04
4.215292e-02 8.371217e-04
4.217106e-02 8.305240e-04
4.218923e-02 8.239419e-04
4.220742e-02 8.173753e-04
4.222562e-02 8.108241e-04
4.224386e-02 8.042883e-04
4.226211e-02 7.977679e-04
4.228039e-02 7.912627e-04
4.229869e-02 7.847728e-04
4.231701e-02 7.782981e-04
4.233535e-02 7.718384e-04
4.235373e-02 7.653939e-04
4.237212e-02 7.589643e-04
4.239054e-02 7.525498e-04
4.240899e-02 7.461501e-04
4.242746e-02 7.397653e-04
4.244595e-02 7.333952e-04
4.246448e-02 7.270400e-04
4.248302e-02 7.206994e-04
4.250160e-02 7.143735e-04
4.252020e-02 7.080621e-04
4.253883e-02 7.017653e-04
4.255749e-02 6.954830e-04
4.257618e-02 6.892152e-04
4.259489e-02 6.829617e-04
4.261364e-02 6.767225e-04
4.263241e-02 6.704977e-04
4.265122e-02 6.642871e-04
4.267005e-02 6.580907e-04
4.268892e-02 6.519084e-04
4.270781e-02 6.457402e-04
4.272674e-02 6.395861e-04
4.274570e-02 6.334459e-04
4.276469e-02 6.273197e-04
4.278372e-02 6.212074e-04
4.280277e-02 6.151089e-04
4.282187e-02 6.090243e-04
4.284099e-02 6.029534e-04
4.286016e-02 5.968962e-04
4.287935e-02 5.908526e-04
4.289859e-02 5.848227e-04
4.291785e-02 5.788063e-04
4.293716e-02 5.728035e-04
4.295650e-02 5.668141e-04
4.297589e-02 5.608382e-04
4.299531e-02 5.548756e-04
4.301476e-02 5.489264e-04
4.303426e-02 5.429905e-04
4.305380e-02 5.370678e-04
4.307338e-02 5.311583e-04
4.309300e-02 5.252619e-04
4.311267e-02 5.193787e-04
4.313237e-02 5.135086e-04
4.315212e-02 5.076514e-04
4.317192e-02 5.018073e-04
4.319175e-02 4.959761e-04
4.321164e-02 4.901577e-04
4.323157e-02 4.843523e-04
4.325155e-02 4.785596e-04
4.327157e-02 4.727797e-04
4.329164e-02 4.670125e-04
4.331176e-02 4.612580e-04
4.333194e-02 4.555161e-04
4.335216e-02 4.497869e-04
4.337243e-02 4.440701e-04
4.339276e-02 4.383659e-04
4.341314e-02 4.326742e-04
4.343357e-02 4.269948e-04
4.345406e-02 4.213279e-04
4.347461e-02 4.156733e-04
4.349521e-02 4.100310e-04
4.351587e-02 4.044010e-04
4.353659e-02 3.987832e-04
4.355737e-02 3.931776e-04
4.357821e-02 3.875842e-04
4.359912e-02 3.820028e-04
4.362008e-02 3.764335e-04
4.364111e-02 3.708762e-04
4.366221e-02 3.653309e-04
4.368338e-02 3.597976e-04
4.370461e-02 3.542762e-04
4.372591e-02 3.487666e-04
4.374728e-02 3.432689e-04
4.376873e-02 3.377829e-04
4.379025e-02 3.323087e-04
4.381184e-02 3.268463e-04
4.383351e-02 3.213955e-04
4.385526e-02 3.159563e-04
4.387709e-02 3.105288e-04
4.389900e-02 3.051128e-04
4.392099e-02 2.997083e-04
4.394307e-02 2.943154e-04
4.396524e-02 2.889339e-04
4.398749e-02 2.835638e-04
4.400984e-02 2.782051e-04
4.403227e-02 2.728577e-04
4.405481e-02 2.675217e-04
4.407744e-02 2.621969e-04
4.410017e-02 2.568833e-04
4.412300e-02 2.515810e-04
4.414594e-02 2.462898e-04
4.416898e-02 2.410098e-04
4.419214e-02 2.357408e-04
4.421541e-02 2.304829e-04
4.423879e-02 2.252361e-04
4.426229e-02 2.200002e-04
4.428591e-02 2.147753e-04
4.430966e-02 2.095613e-04
4.433354e-02 2.043582e-04
4.435755e-02 1.991659e-04
4.438170e-02 1.939845e-04
4.440599e-02 1.888138e-04
4.443043e-02 1.836539e-04
4.445501e-02 1.785047e-04
4.447975e-02 1.733662e-04
4.450465e-02 1.682384e-04
4.452972e-02 1.631212e-04
4.455496e-02 1.580145e-04
4.458037e-02 1.529184e-04
4.460597e-02 1.478328e-04
4.463176e-02 1.427578e-04
4.465775e-02 1.376931e-04
4.468395e-02 1.326389e-04
4.471036e-02 1.275951e-04
4.473699e-02 1.225616e-04
4.476387e-02 1.175385e-04
4.479099e-02 1.125256e-04
4.481836e-02 1.075230e-04
4.484601e-02 1.025307e-04
4.487395e-02 9.754852e-05
4.490218e-02 9.257653e-05
4.493074e-02 8.761468e-05
4.495963e-02 8.266293e-05
4.498889e-02 7.772126e-05
4.501853e-02 7.278964e-05
4.504858e-02 6.786802e-05
4.507908e-02 6.295639e-05
4.511007e-02 5.805471e-05
4.514158e-02 5.316296e-05
4.517366e-02 4.828109e-05
4.520639e-02 4.340909e-05
4.523983e-02 3.854692e-05
4.527408e-02 3.369456e-05
4.530926e-02 2.885196e-05
4.534554e-02 2.401911e-05
4.538315e-02 1.919598e-05
4.542243e-02 1.438253e-05
4.546400e-02 9.578736e-06
4.550910e-02 4.784569e-06
4.556367e-02 6.771472e-15
4.556367e-02 0.000000e+00


==> data/RD_p0.05_0.00_0.05_0.00.csv <==
R D
0.000000e+00 1.071559e-01
6.232100e-07 1.071428e-01
1.446247e-06 1.071261e-01
2.290095e-06 1.071095e-01
3.154406e-06 1.070929e-01
4.038825e-06 1.070764e-01
4.942989e-06 1.070601e-01
5.866526e-06 1.070438e-01
6.809059e-06 1.070276e-01
7.770204e-06 1.070115e-01
8.749568e-06 1.069955e-01
9.746755e-06 1.069796e-01
1.076136e-05 1.069638e-01
1.179298e-05 1.069481e-01
1.284120e-05 1.069325e-01
1.390561e-05 1.069170e-01
1.498577e-05 1.069017e-01
1.608128e-05 1.068864e-01
1.719169e-05 1.068713e-01
1.831658e-05 1.068562e-01
1.945553e-05 1.068413e-01
2.060808e-05 1.068265e-01
2.177381e-05 1.068118e-01
2.295228e-05 1.067973e-01
2.414305e-05 1.067828e-01
2.536842e-05 1.067682e-01
2.664259e-05 1.067533e-01
2.792803e-05 1.067386e-01
2.922427e-05 1.067239e-01
3.053086e-05 1.067094e-01
3.184732e-05 1.066951e-01
3.317320e-05 1.066809e-01
3.450803e-05 1.066668e-01
3.585137e-05 1.066528e-01
3.720275e-05 1.066390e-01
3.856172e-05 1.066253e-01
3.992785e-05 1.066118e-01
4.130069e-05 1.065984e-01
4.267980e-05 1.065851e-01
4.406475e-05 1.065720e-01
4.545510e-05 1.065590e-01
4.685045e-05 1.065462e-01
4.825036e-05 1.065335e-01
4.965443e-05 1.065210e-01
5.106225e-05 1.065085e-01
5.247343e-05 1.064963e-01
5.388756e-05 1.064841e-01
5.530426e-05 1.064721e-01
5.672315e-05 1.064603e-01
5.814386e-05 1.064485e-01
5.956602e-05 1.064370e-01
6.098927e-05 1.064255e-01
6.241325e-05 1.064142e-01
6.383763e-05 1.064030e-01
6.526206e-05 1.063920e-01
6.668622e-05 1.063811e-01
6.810978e-05 1.063703e-01
6.953242e-05 1.063597e-01
7.095385e-05 1.063492e-01
7.237375e-05 1.063388e-01
7.379184e-05 1.063286e-01
7.520784e-05 1.063185e-01
7.662147e-05 1.063085e-01
7.803246e-05 1.062987e-01
7.944055e-05 1.062890e-01
8.084549e-05 1.062794e-01
8.224703e-05 1.062699e-01
8.364495e-05 1.062606e-01
1.978113e-04 1.055089e-01
5.286553e-04 1.033460e-01
8.565204e-04 1.012249e-01
1.181354e-03 9.914501e-02
1.503108e-03 9.710586e-02
1.821734e-03 9.510696e-02
2.137191e-03 9.314777e-02
2.449438e-03 9.122779e-02
2.758437e-03 8.934649e-02
3.064154e-03 8.750334e-02
3.366557e-03 8.569781e-02
3.665617e-03 8.392937e-02
3.961309e-03 8.219749e-02
4.253608e-03 8.050164e-02
4.542494e-03 7.884128e-02
4.827949e-03 7.721586e-02
5.109956e-03 7.562487e-02
5.388501e-03 7.406775e-02
5.663575e-03 7.254398e-02
5.935167e-03 7.105301e-02
6.203272e-03 6.959432e-02
6.467886e-03 6.816737e-02
6.729005e-03 6.677162e-02
6.986630e-03 6.540656e-02
7.240762e-03 6.407166e-02
7.491405e-03 6.276638e-02
7.738566e-03 6.149021e-02
7.982251e-03 6.024263e-02
8.222469e-03 5.902313e-02
8.459232e-03 5.783120e-02
8.692552e-03 5.666632e-02
8.922443e-03 5.552799e-02
9.148921e-03 5.441573e-02
9.372002e-03 5.332902e-02
9.591705e-03 5.226738e-02
9.808050e-03 5.123033e-02
1.002106e-02 5.021738e-02
1.023075e-02 4.922806e-02
1.043715e-02 4.826190e-02
1.064029e-02 4.731843e-02
1.084018e-02 4.639720e-02
1.103686e-02 4.549774e-02
1.123035e-02 4.461961e-02
1.142068e-02 4.376237e-02
1.160788e-02 4.292558e-02
1.179199e-02 4.210880e-02
1.197302e-02 4.131162e-02
1.215101e-02 4.053361e-02
1.233366e-02 3.974116e-02
1.251555e-02 3.895773e-02
1.269428e-02 3.819349e-02
1.286989e-02 3.744802e-02
1.304241e-02 3.672088e-02
1.321189e-02 3.601167e-02
1.337837e-02 3.531999e-02
1.354187e-02 3.464542e-02
1.370245e-02 3.398757e-02
1.386013e-02 3.334607e-02
1.401496e-02 3.272052e-02
1.416699e-02 3.211055e-02
1.431624e-02 3.151581e-02
1.446276e-02 3.093591e-02
1.460659e-02 3.037052e-02
1.474778e-02 2.981928e-02
1.488635e-02 2.928186e-02
1.502235e-02 2.875791e-02
1.515582e-02 2.824712e-02
1.528680e-02 2.774915e-02
1.541533e-02 2.726370e-02
1.554145e-02 2.679046e-02
1.566520e-02 2.632912e-02
1.578661e-02 2.587938e-02
1.590574e-02 2.544097e-02
1.602262e-02 2.501358e-02
1.613728e-02 2.459695e-02
1.624977e-02 2.419080e-02
1.636012e-02 2.379487e-02
1.646837e-02 2.340889e-02
1.657456e-02 2.303261e-02
1.667874e-02 2.266578e-02
1.678092e-02 2.230816e-02
1.688116e-02 2.195950e-02
1.697949e-02 2.161957e-02
1.707594e-02 2.128816e-02
1.717055e-02 2.096502e-02
1.726336e-02 2.064995e-02
1.735441e-02 2.034273e-02
1.744371e-02 2.004315e-02
1.753132e-02 1.975102e-02
1.761726e-02 1.946613e-02
1.770157e-02 1.918829e-02
1.778428e-02 1.891732e-02
1.786543e-02 1.865302e-02
1.794504e-02 1.839522e-02
1.802315e-02 1.814374e-02
1.809978e-02 1.789841e-02
1.817498e-02 1.765907e-02
1.824877e-02 1.742555e-02
1.832118e-02 1.719769e-02
1.839223e-02 1.697535e-02
1.846197e-02 1.675836e-02
1.853042e-02 1.654658e-02
1.859760e-02 1.633987e-02
1.866354e-02 1.613809e-02
1.872827e-02 1.594110e-02
1.879182e-02 1.574877e-02
1.885422e-02 1.556098e-02
1.891549e-02 1.537758e-02
1.897565e-02 1.519848e-02
1.903473e-02 1.502353e-02
1.909275e-02 1.485264e-02
1.914975e-02 1.468568e-02
1.920574e-02 1.452255e-02
1.926074e-02 1.436313e-02
1.931478e-02 1.420734e-02
1.936788e-02 1.405505e-02
1.942007e-02 1.390618e-02
1.947136e-02 1.376063e-02
1.952178e-02 1.361831e-02
1.957134e-02 1.347912e-02
1.962007e-02 1.334298e-02
1.966798e-02 1.320980e-02
1.971510e-02 1.307950e-02
1.976145e-02 1.295200e-02
1.980704e-02 1.282722e-02
1.985189e-02 1.270508e-02
1.989602e-02 1.258551e-02
1.993945e-02 1.246843e-02
1.998220e-02 1.235378e-02
2.002427e-02 1.224149e-02
2.006569e-02 1.213149e-02
2.010648e-02 1.202371e-02
2.014664e-02 1.191810e-02
2.018620e-02 1.181460e-02
2.022517e-02 1.171314e-02
2.026357e-02 1.161366e-02
2.030140e-02 1.151612e-02
2.033868e-02 1.142045e-02
2.037543e-02 1.132661e-02
2.041167e-02 1.123454e-02
2.044739e-02 1.114420e-02
2.048262e-02 1.105554e-02
2.051737e-02 1.096850e-02
2.055165e-02 1.088305e-02
2.058547e-02 1.079914e-02
2.061884e-02 1.071673e-02
2.065178e-02 1.063578e-02
2.068429e-02 1.055624e-02
2.071639e-02 1.047808e-02
2.074809e-02 1.040126e-02
2.077940e-02 1.032574e-02
2.081032e-02 1.025149e-02
2.084087e-02 1.017848e-02
2.087105e-02 1.010667e-02
2.090089e-02 1.003602e-02
2.093037e-02 9.966508e-03
2.095952e-02 9.898103e-03
2.098835e-02 9.830773e-03
2.101685e-02 9.764491e-03
2.104504e-02 9.699228e-03
2.107293e-02 9.634958e-03
2.110053e-02 9.571653e-03
2.112783e-02 9.509289e-03
2.115486e-02 9.447841e-03
2.118161e-02 9.387286e-03
2.120809e-02 9.327599e-03
2.123432e-02 9.268759e-03
2.126029e-02 9.210744e-03
2.128601e-02 9.153532e-03
2.131149e-02 9.097103e-03
2.133674e-02 9.041438e-03
2.136176e-02 8.986517e-03
2.138656e-02 8.932321e-03
2.141114e-02 8.878832e-03
2.143550e-02 8.826033e-03
2.145966e-02 8.773906e-03
2.148362e-02 8.722436e-03
2.150739e-02 8.671606e-03
2.153096e-02 8.621400e-03
2.155434e-02 8.571804e-03
2.157754e-02 8.522803e-03
2.160057e-02 8.474383e-03
2.162342e-02 8.426531e-03
2.164610e-02 8.379232e-03
2.166861e-02 8.332473e-03
2.169097e-02 8.286244e-03
2.171316e-02 8.240531e-03
2.173521e-02 8.195322e-03
2.175710e-02 8.150606e-03
2.177885e-02 8.106373e-03
2.180045e-02 8.062611e-03
2.182192e-02 8.019309e-03
2.184325e-02 7.976459e-03
2.186444e-02 7.934050e-03
2.188551e-02 7.892072e-03
2.190645e-02 7.850517e-03
2.192726e-02 7.809375e-03
2.194796e-02 7.768638e-03
2.196853e-02 7.728297e-03
2.198899e-02 7.688344e-03
2.200934e-02 7.648771e-03
2.202957e-02 7.609571e-03
2.204970e-02 7.570736e-03
2.206972e-02 7.532259e-03
2.208964e-02 7.494132e-03
2.210946e-02 7.456350e-03
2.212918e-02 7.418904e-03
2.214880e-02 7.381790e-03
2.216832e-02 7.345000e-03
2.218776e-02 7.308529e-03
2.220710e-02 7.272370e-03
2.222635e-02 7.236518e-03
2.224552e-02 7.200967e-03
2.226460e-02 7.165712e-03
2.228360e-02 7.130748e-03
2.230251e-02 7.096069e-03
2.232135e-02 7.061671e-03
2.234010e-02 7.027548e-03
2.235878e-02 6.993697e-03
2.237738e-02 6.960112e-03
2.239591e-02 6.926789e-03
2.241437e-02 6.893723e-03
2.243275e-02 6.860911e-03
2.245106e-02 6.828348e-03
2.246931e-02 6.796031e-03
2.248748e-02 6.763955e-03
2.250559e-02 6.732117e-03
2.252364e-02 6.700513e-03
2.254162e-02 6.669139e-03
2.255953e-02 6.637993e-03
2.257739e-02 6.607069e-03
2.259518e-02 6.576367e-03
2.261292e-02 6.545881e-03
2.263059e-02 6.515609e-03
2.264821e-02 6.485548e-03
2.266577e-02 6.455695e-03
2.268327e-02 6.426047e-03
2.270072e-02 6.396602e-03
2.271812e-02 6.367355e-03
2.273546e-02 6.338305e-03
2.275274e-02 6.309450e-03
2.276998e-02 6.280785e-03
2.278717e-02 6.252310e-03
2.280430e-02 6.224021e-03
2.282138e-02 6.195917e-03
2.283842e-02 6.167994e-03
2.285541e-02 6.140250e-03
2.287235e-02 6.112684e-03
2.288924e-02 6.085293e-03
2.290608e-02 6.058075e-03
2.292289e-02 6.031028e-03
2.293964e-02 6.004149e-03
2.295635e-02 5.977438e-03
2.297302e-02 5.950891e-03
2.298964e-02 5.924508e-03
2.300622e-02 5.898285e-03
2.302276e-02 5.872222e-03
2.303926e-02 5.846316e-03
2.305571e-02 5.820566e-03
2.307213e-02 5.794970e-03
2.308850e-02 5.769526e-03
2.310483e-02 5.744233e-03
2.312113e-02 5.719090e-03
2.313738e-02 5.694093e-03
2.315360e-02 5.669243e-03
2.316978e-02 5.644537e-03
2.318592e-02 5.619974e-03
2.320203e-02 5.595552e-03
2.321809e-02 5.571270e-03
2.323412e-02 5.547127e-03
2.325012e-02 5.523122e-03
2.326608e-02 5.499252e-03
2.328200e-02 5.475516e-03
2.329789e-02 5.451914e-03
2.331374e-02 5.428444e-03
2.332956e-02 5.405104e-03
2.334535e-02 5.381894e-03
2.336110e-02 5.358812e-03
2.337682e-02 5.335857e-03
2.339250e-02 5.313028e-03
2.340815e-02 5.290323e-03
2.342377e-02 5.267742e-03
2.343936e-02 5.245283e-03
2.345492e-02 5.222946e-03
2.347044e-02 5.200728e-03
2.348593e-02 5.178630e-03
2.350139e-02 5.156650e-03
2.351682e-02 5.134786e-03
2.353222e-02 5.113039e-03
2.354759e-02 5.091407e-03
2.356293e-02 5.069888e-03
2.357824e-02 5.048483e-03
2.359352e-02 5.027190e-03
2.360877e-02 5.006007e-03
2.362400e-02 4.984935e-03
2.363919e-02 4.963972e-03
2.365435e-02 4.943117e-03
2.366949e-02 4.922370e-03
2.368460e-02 4.901729e-03
2.369967e-02 4.881194e-03
2.371473e-02 4.860763e-03
2.372975e-02 4.840437e-03
2.374475e-02 4.820213e-03
2.375972e-02 4.800092e-03
2.377466e-02 4.780072e-03
2.378957e-02 4.760153e-03
2.380446e-02 4.740334e-03
2.381933e-02 4.720614e-03
2.383416e-02 4.700991e-03
2.384897e-02 4.681467e-03
2.386376e-02 4.662039e-03
2.387852e-02 4.642707e-03
2.389325e-02 4.623470e-03
2.390796e-02 4.604328e-03
2.392264e-02 4.585280e-03
2.393730e-02 4.566325e-03
2.395193e-02 4.547462e-03
2.396654e-02 4.528690e-03
2.398112e-02 4.510010e-03
2.399568e-02 4.491420e-03
2.401022e-02 4.472919e-03
2.402473e-02 4.454508e-03
2.403922e-02 4.436185e-03
2.405368e-02 4.417949e-03
2.406812e-02 4.399801e-03
2.408254e-02 4.381739e-03
2.409693e-02 4.363762e-03
2.411130e-02 4.345871e-03
2.412565e-02 4.328064e-03
2.413997e-02 4.310341e-03
2.415428e-02 4.292701e-03
2.416856e-02 4.275144e-03
2.418281e-02 4.257670e-03
2.419705e-02 4.240276e-03
2.421126e-02 4.222964e-03
2.422545e-02 4.205731e-03
2.423962e-02 4.188579e-03
2.425377e-02 4.171506e-03
2.426789e-02 4.154512e-03
2.428200e-02 4.137595e-03
2.429608e-02 4.120756e-03
2.431014e-02 4.103995e-03
2.432418e-02 4.087309e-03
2.433820e-02 4.070700e-03
2.435220e-02 4.054166e-03
2.436618e-02 4.037708e-03
2.438014e-02 4.021323e-03
2.439408e-02 4.005013e-03
2.440799e-02 3.988775e-03
2.442189e-02 3.972611e-03
2.443577e-02 3.956519e-03
2.444962e-02 3.940499e-03
2.446346e-02 3.924551e-03
2.447728e-02 3.908673e-03
2.449108e-02 3.892866e-03
2.450486e-02 3.877129e-03
2.451862e-02 3.861462e-03
2.453236e-02 3.845864e-03
2.454608e-02 3.830334e-03
2.455978e-02 3.814872e-03
2.457346e-02 3.799478e-03
2.458713e-02 3.784152e-03
2.460077e-02 3.768892e-03
2.461440e-02 3.753699e-03
2.462801e-02 3.738571e-03
2.464160e-02 3.723509e-03
2.465517e-02 3.708513e-03
2.466872e-02 3.693581e-03
2.468226e-02 3.678713e-03
2.469578e-02 3.663909e-03
2.470928e-02 3.649168e-03
2.472276e-02 3.634491e-03
2.473622e-02 3.619876e-03
2.474967e-02 3.605323e-03
2.476310e-02 3.590832e-03
2.477651e-02 3.576403e-03
2.478991e-02 3.562035e-03
2.480329e-02 3.547727e-03
2.481665e-02 3.533479e-03
2.482999e-02 3.519292e-03
2.484332e-02 3.505164e-03
2.485663e-02 3.491095e-03
2.486993e-02 3.477085e-03
2.488321e-02 3.463133e-03
2.489647e-02 3.449240e-03
2.490971e-02 3.435404e-03
2.492294e-02 3.421625e-03
2.493615e-02 3.407903e-03
2.494935e-02 3.394238e-03
2.496253e-02 3.380629e-03
2.497570e-02 3.367077e-03
2.498885e-02 3.353579e-03
2.500198e-02 3.340137e-03
2.501510e-02 3.326750e-03
2.502820e-02 3.313417e-03
2.504129e-02 3.300139e-03
2.505436e-02 3.286914e-03
2.506742e-02 3.273743e-03
2.508046e-02 3.260625e-03
2.509349e-02 3.247561e-03
2.510650e-02 3.234548e-03
2.511950e-02 3.221588e-03
2.513248e-02 3.208680e-03
2.514545e-02 3.195824e-03
2.515840e-02 3.183019e-03
2.517134e-02 3.170265e-03
2.518427e-02 3.157562e-03
2.519718e-02 3.144909e-03
2.521007e-02 3.132307e-03
2.522296e-02 3.119754e-03
2.523582e-02 3.107251e-03
2.524868e-02 3.094797e-03
2.526152e-02 3.082392e-03
2.527434e-02 3.070035e-03
2.528716e-02 3.057727e-03
2.529996e-02 3.045467e-03
2.531274e-02 3.033255e-03
2.532551e-02 3.021091e-03
2.533827e-02 3.008973e-03
2.535102e-02 2.996903e-03
2.536375e-02 2.984880e-03
2.537647e-02 2.972902e-03
2.538918e-02 2.960972e-03
2.540187e-02 2.949087e-03
2.541455e-02 2.937247e-03
2.542722e-02 2.925453e-03
2.543987e-02 2.913704e-03
2.545252e-02 2.902000e-03
2.546514e-02 2.890341e-03
2.547776e-02 2.878726e-03
2.549037e-02 2.867155e-03
2.550296e-02 2.855628e-03
2.551554e-02 2.844144e-03
2.552811e-02 2.832704e-03
2.554066e-02 2.821307e-03
2.555321e-02 2.809953e-03
2.556574e-02 2.798642e-03
2.557826e-02 2.787372e-03
2.559077e-02 2.776145e-03
2.560327e-02 2.764960e-03
2.561575e-02 2.753817e-03
2.562823e-02 2.742715e-03
2.564069e-02 2.731654e-03
2.565314e-02 2.720634e-03
2.566558e-02 2.709656e-03
2.567801e-02 2.698717e-03
2.569042e-02 2.687819e-03
2.570283e-02 2.676961e-03
2.571522e-02 2.666143e-03
2.572761e-02 2.655364e-03
2.573998e-02 2.644625e-03
2.575234e-02 2.633925e-03
2.576470e-02 2.623264e-03
2.577704e-02 2.612642e-03
2.578937e-02 2.602058e-03
2.580169e-02 2.591513e-03
2.581400e-02 2.581006e-03
2.582630e-02 2.570537e-03
2.583859e-02 2.560106e-03
2.585086e-02 2.549712e-03
2.586313e-02 2.539356e-03
2.587539e-02 2.529036e-03
2.588764e-02 2.518754e-03
2.589988e-02 2.508508e-03
2.591211e-02 2.498299e-03
2.592433e-02 2.488126e-03
2.593653e-02 2.477990e-03
2.594873e-02 2.467889e-03
2.596092e-02 2.457824e-03
2.597310e-02 2.447795e-03
2.598527e-02 2.437801e-03
2.599744e-02 2.427842e-03
2.600959e-02 2.417918e-03
2.602173e-02 2.408030e-03
2.603386e-02 2.398175e-03
2.604599e-02 2.388356e-03
2.605811e-02 2.378570e-03
2.607021e-02 2.368819e-03
2.608231e-02 2.359101e-03
2.609440e-02 2.349418e-03
2.610648e-02 2.339768e-03
2.611855e-02 2.330151e-03
2.613061e-02 2.320567e-03
2.614267e-02 2.311017e-03
2.615471e-02 2.301500e-03
2.616675e-02 2.292015e-03
2.617878e-02 2.282562e-03
2.619080e-02 2.273143e-03
2.620281e-02 2.263755e-03
2.621482e-02 2.254399e-03
2.622681e-02 2.245076e-03
2.623880e-02 2.235783e-03
2.625078e-02 2.226523e-03
2.626275e-02 2.217294e-03
2.627472e-02 2.208096e-03
2.628667e-02 2.198929e-03
2.629862e-02 2.189794e-03
2.631056e-02 2.180688e-03
2.632250e-02 2.171614e-03
2.633442e-02 2.162570e-03
2.634634e-02 2.153556e-03
2.635825e-02 2.144573e-03
2.637016e-02 2.135619e-03
2.638205e-02 2.126696e-03
2.639394e-02 2.117802e-03
2.640583e-02 2.108937e-03
2.641770e-02 2.100102e-03
2.642957e-02 2.091296e-03
2.644143e-02 2.082520e-03
2.645329e-02 2.073772e-03
2.646513e-02 2.065053e-03
2.647697e-02 2.056363e-03
2.648881e-02 2.047701e-03
2.650064e-02 2.039068e-03
2.651246e-02 2.030463e-03
2.652427e-02 2.021886e-03
2.653608e-02 2.013337e-03
2.654788e-02 2.004816e-03
2.655968e-02 1.996322e-03
2.657147e-02 1.987857e-03
2.658325e-02 1.979418e-03
2.659503e-02 1.971007e-03
2.660680e-02 1.962623e-03
2.661856e-02 1.954267e-03
2.663032e-02 1.945937e-03
2.664208e-02 1.937633e-03
2.665382e-02 1.929357e-03
2.666557e-02 1.921107e-03
2.667730e-02 1.912883e-03
2.668903e-02 1.904686e-03
2.670076e-02 1.896515e-03
2.671248e-02 1.888370e-03
2.672419e-02 1.880250e-03
2.673590e-02 1.872157e-03
2.674760e-02 1.864089e-03
2.675930e-02 1.856047e-03
2.677099e-02 1.848030e-03
2.678268e-02 1.840038e-03
2.679436e-02 1.832072e-03
2.680604e-02 1.824130e-03
2.681771e-02 1.816214e-03
2.682938e-02 1.808322e-03
2.684105e-02 1.800455e-03
2.685270e-02 1.792612e-03
2.686436e-02 1.784794e-03
2.687601e-02 1.777001e-03
2.688765e-02 1.769231e-03
2.689929e-02 1.761486e-03
2.691093e-02 1.753765e-03
2.692256e-02 1.746067e-03
2.693419e-02 1.738394e-03
2.694581e-02 1.730744e-03
2.695743e-02 1.723117e-03
2.696904e-02 1.715514e-03
2.698065e-02 1.707935e-03
2.699226e-02 1.700378e-03
2.700386e-02 1.692845e-03
2.701546e-02 1.685335e-03
2.702706e-02 1.677847e-03
2.703865e-02 1.670383e-03
2.705023e-02 1.662941e-03
2.706182e-02 1.655522e-03
2.707340e-02 1.648125e-03
2.708497e-02 1.640751e-03
2.709655e-02 1.633399e-03
2.710812e-02 1.626069e-03
2.711968e-02 1.618761e-03
2.713125e-02 1.611476e-03
2.714281e-02 1.604212e-03
2.715437e-02 1.596970e-03
2.716592e-02 1.589749e-03
2.717747e-02 1.582551e-03
2.718902e-02 1.575373e-03
2.720056e-02 1.568218e-03
2.721211e-02 1.561083e-03
2.722365e-02 1.553970e-03
2.723518e-02 1.546878e-03
2.724672e-02 1.539806e-03
2.725825e-02 1.532756e-03
2.726978e-02 1.525727e-03
2.728131e-02 1.518718e-03
2.729283e-02 1.511730e-03
2.730435e-02 1.504763e-03
2.731587e-02 1.497816e-03
2.732739e-02 1.490889e-03
2.733891e-02 1.483983e-03
2.735042e-02 1.477096e-03
2.736193e-02 1.470230e-03
2.737344e-02 1.463384e-03
2.738495e-02 1.456558e-03
2.739646e-02 1.449752e-03
2.740796e-02 1.442966e-03
2.741946e-02 1.436199e-03
2.743096e-02 1.429452e-03
2.744246e-02 1.422724e-03
2.745396e-02 1.416016e-03
2.746546e-02 1.409327e-03
2.747695e-02 1.402657e-03
2.748845e-02 1.396007e-03
2.749994e-02 1.389375e-03
2.751143e-02 1.382763e-03
2.752292e-02 1.376169e-03
2.753441e-02 1.369595e-03
2.754590e-02 1.363039e-03
2.755739e-02 1.356502e-03
2.756888e-02 1.349983e-03
2.758037e-02 1.343483e-03
2.759185e-02 1.337001e-03
2.760334e-02 1.330538e-03
2.761482e-02 1.324093e-03
2.762631e-02 1.317666e-03
2.763779e-02 1.311257e-03
2.764927e-02 1.304866e-03
2.766076e-02 1.298494e-03
2.767224e-02 1.292139e-03
2.768372e-02 1.285802e-03
2.769520e-02 1.279483e-03
2.770669e-02 1.273181e-03
2.771817e-02 1.266897e-03
2.772965e-02 1.260631e-03
2.774114e-02 1.254382e-03
2.775262e-02 1.248150e-03
2.776411e-02 1.241936e-03
2.777559e-02 1.235739e-03
2.778707e-02 1.229559e-03
2.779856e-02 1.223396e-03
2.781005e-02 1.217250e-03
2.782153e-02 1.211121e-03
2.783302e-02 1.205009e-03
2.784451e-02 1.198914e-03
2.785600e-02 1.192836e-03
2.786749e-02 1.186774e-03
2.787898e-02 1.180729e-03
2.789047e-02 1.174700e-03
2.790197e-02 1.168688e-03
2.791346e-02 1.162692e-03
2.792496e-02 1.156712e-03
2.793646e-02 1.150749e-03
2.794796e-02 1.144802e-03
2.795946e-02 1.138871e-03
2.797096e-02 1.132956e-03
2.798247e-02 1.127058e-03
2.799397e-02 1.121175e-03
2.800548e-02 1.115308e-03
2.801699e-02 1.109456e-03
2.802850e-02 1.103621e-03
2.804002e-02 1.097801e-03
2.805154e-02 1.091997e-03
2.806305e-02 1.086208e-03
2.807458e-02 1.080435e-03
2.808610e-02 1.074677e-03
2.809763e-02 1.068935e-03
2.810915e-02 1.063208e-03
2.812069e-02 1.057496e-03
2.813222e-02 1.051799e-03
2.814376e-02 1.046117e-03
2.815530e-02 1.040451e-03
2.816684e-02 1.034799e-03
2.817839e-02 1.029163e-03
2.818994e-02 1.023541e-03
2.820149e-02 1.017934e-03
2.821305e-02 1.012342e-03
2.822461e-02 1.006765e-03
2.823617e-02 1.001202e-03
2.824774e-02 9.956536e-04
2.825931e-02 9.901199e-04
2.827088e-02 9.846007e-04
2.828246e-02 9.790958e-04
2.829404e-02 9.736054e-04
2.830563e-02 9.681292e-04
2.831722e-02 9.626673e-04
2.832881e-02 9.572196e-04
2.834041e-02 9.517860e-04
2.835201e-02 9.463665e-04
2.836362e-02 9.409610e-04
2.837523e-02 9.355695e-04
2.838685e-02 9.301919e-04
2.839847e-02 9.248282e-04
2.841010e-02 9.194782e-04
2.842173e-02 9.141420e-04
2.843336e-02 9.088195e-04
2.844501e-02 9.035107e-04
2.845665e-02 8.982154e-04
2.846830e-02 8.929337e-04
2.847996e-02 8.876655e-04
2.849163e-02 8.824107e-04
2.850329e-02 8.771694e-04
2.851497e-02 8.719413e-04
2.852665e-02 8.667265e-04
2.853833e-02 8.615250e-04
2.855003e-02 8.563366e-04
2.856172e-02 8.511614e-04
2.857343e-02 8.459992e-04
2.858514e-02 8.408501e-04
2.859686e-02 8.357140e-04
2.860858e-02 8.305908e-04
2.862031e-02 8.254805e-04
2.863205e-02 8.203830e-04
2.864379e-02 8.152983e-04
2.865554e-02 8.102264e-04
2.866730e-02 8.051671e-04
2.867907e-02 8.001205e-04
2.869084e-02 7.950865e-04
2.870262e-02 7.900650e-04
2.871441e-02 7.850561e-04
2.872620e-02 7.800596e-04
2.873801e-02 7.750755e-04
2.874982e-02 7.701037e-04
2.876164e-02 7.651443e-04
2.877346e-02 7.601972e-04
2.878530e-02 7.552622e-04
2.879714e-02 7.503395e-04
2.880900e-02 7.454289e-04
2.882086e-02 7.405303e-04
2.883273e-02 7.356439e-04
2.884460e-02 7.307694e-04
2.885649e-02 7.259069e-04
2.886839e-02 7.210563e-04
2.888029e-02 7.162175e-04
2.889221e-02 7.113906e-04
2.890413e-02 7.065754e-04
2.891607e-02 7.017720e-04
2.892801e-02 6.969803e-04
2.893997e-02 6.922003e-04
2.895193e-02 6.874318e-04
2.896390e-02 6.826750e-04
2.897589e-02 6.779296e-04
2.898788e-02 6.731957e-04
2.899989e-02 6.684733e-04
2.901191e-02 6.637623e-04
2.902393e-02 6.590626e-04
2.903597e-02 6.543742e-04
2.904802e-02 6.496972e-04
2.906008e-02 6.450313e-04
2.907216e-02 6.403767e-04
2.908424e-02 6.357332e-04
2.909634e-02 6.311008e-04
2.910844e-02 6.264795e-04
2.912056e-02 6.218692e-04
2.913270e-02 6.172699e-04
2.914484e-02 6.126816e-04
2.915700e-02 6.081042e-04
2.916917e-02 6.035377e-04
2.918135e-02 5.989820e-04
2.919355e-02 5.944371e-04
2.920576e-02 5.899030e-04
2.921798e-02 5.853795e-04
2.923022e-02 5.808668e-04
2.924247e-02 5.763648e-04
2.925474e-02 5.718733e-04
2.926702e-02 5.673924e-04
2.927931e-02 5.629220e-04
2.929162e-02 5.584622e-04
2.930394e-02 5.540128e-04
2.931628e-02 5.495738e-04
2.932863e-02 5.451452e-04
2.934100e-02 5.407270e-04
2.935338e-02 5.363190e-04
2.936578e-02 5.319214e-04
2.937820e-02 5.275340e-04
2.939063e-02 5.231568e-04
2.940308e-02 5.187898e-04
2.941555e-02 5.144329e-04
2.942803e-02 5.100861e-04
2.944053e-02 5.057494e-04
2.945304e-02 5.014227e-04
2.946558e-02 4.971059e-04
2.947813e-02 4.927992e-04
2.949070e-02 4.885024e-04
2.950329e-02 4.842155e-04
2.951590e-02 4.799384e-04
2.952852e-02 4.756711e-04
2.954117e-02 4.714137e-04
2.955383e-02 4.671660e-04
2.956651e-02 4.629280e-04
2.957922e-02 4.586997e-04
2.959194e-02 4.544811e-04
2.960468e-02 4.502721e-04
2.961745e-02 4.460726e-04
2.963023e-02 4.418828e-04
2.964304e-02 4.377024e-04
2.965587e-02 4.335316e-04
2.966872e-02 4.293702e-04
2.968159e-02 4.252182e-04
2.969448e-02 4.210756e-04
2.970740e-02 4.169424e-04
2.972034e-02 4.128186e-04
2.973330e-02 4.087040e-04
2.974629e-02 4.045987e-04
2.975930e-02 4.005026e-04
2.977234e-02 3.964157e-04
2.978540e-02 3.923381e-04
2.979848e-02 3.882695e-04
2.981159e-02 3.842101e-04
2.982473e-02 3.801597e-04
2.983789e-02 3.761184e-04
2.985108e-02 3.720861e-04
2.986429e-02 3.680629e-04
2.987754e-02 3.640485e-04
2.989081e-02 3.600431e-04
2.990411e-02 3.560466e-04
2.991744e-02 3.520590e-04
2.993079e-02 3.480803e-04
2.994418e-02 3.441103e-04
2.995759e-02 3.401491e-04
2.997104e-02 3.361967e-04
2.998452e-02 3.322530e-04
2.999803e-02 3.283180e-04
3.001157e-02 3.243916e-04
3.002514e-02 3.204739e-04
3.003875e-02 3.165649e-04
3.005239e-02 3.126644e-04
3.006606e-02 3.087724e-04
3.007977e-02 3.048890e-04
3.009351e-02 3.010141e-04
3.010729e-02 2.971476e-04
3.012110e-02 2.932896e-04
3.013495e-02 2.894400e-04
3.014884e-02 2.855988e-04
3.016277e-02 2.817659e-04
3.017673e-02 2.779414e-04
3.019074e-02 2.741252e-04
3.020478e-02 2.703173e-04
3.021887e-02 2.665176e-04
3.023299e-02 2.627261e-04
3.024716e-02 2.589429e-04
3.026137e-02 2.551678e-04
3.027563e-02 2.514008e-04
3.028993e-02 2.476420e-04
3.030428e-02 2.438913e-04
3.031867e-02 2.401486e-04
3.033311e-02 2.364140e-04
3.034759e-02 2.326874e-04
3.036213e-02 2.289688e-04
3.037672e-02 2.252581e-04
3.039135e-02 2.215554e-04
3.040604e-02 2.178606e-04
3.042079e-02 2.141736e-04
3.043558e-02 2.104946e-04
3.045043e-02 2.068234e-04
3.046534e-02 2.031599e-04
3.048031e-02 1.995043e-04
3.049533e-02 1.958564e-04
3.051042e-02 1.922163e-04
3.052557e-02 1.885839e-04
3.054078e-02 1.849592e-04
3.055605e-02 1.813421e-04
3.057139e-02 1.777327e-04
3.058680e-02 1.741309e-04
3.060228e-02 1.705366e-04
3.061782e-02 1.669500e-04
3.063345e-02 1.633709e-04
3.064914e-02 1.597993e-04
3.066491e-02 1.562352e-04
3.068076e-02 1.526786e-04
3.069669e-02 1.491294e-04
3.071271e-02 1.455876e-04
3.072881e-02 1.420533e-04
3.074499e-02 1.385263e-04
3.076127e-02 1.350067e-04
3.077764e-02 1.314944e-04
3.079410e-02 1.279894e-04
3.081067e-02 1.244917e-04
3.082733e-02 1.210013e-04
3.084410e-02 1.175181e-04
3.086098e-02 1.140422e-04
3.087797e-02 1.105734e-04
3.089508e-02 1.071118e-04
3.091231e-02 1.036574e-04
3.092966e-02 1.002101e-04
3.094714e-02 9.676987e-05
3.096476e-02 9.333676e-05
3.098252e-02 8.991071e-05
3.100042e-02 8.649170e-05
3.101848e-02 8.307971e-05
3.103669e-02 7.967472e-05
3.105508e-02 7.627670e-05
3.107363e-02 7.288565e-05
3.109238e-02 6.950153e-05
3.111131e-02 6.612432e-05
3.113045e-02 6.275400e-05
3.114981e-02 5.939056e-05
3.116939e-02 5.603396e-05
3.118923e-02 5.268420e-05
3.120932e-02 4.934124e-05
3.122969e-02 4.600507e-05
3.125037e-02 4.267567e-05
3.127137e-02 3.935301e-05
3.129273e-02 3.603708e-05
3.131448e-02 3.272786e-05
3.133666e-02 2.942532e-05
3.135933e-02 2.612945e-05
3.138254e-02 2.284022e-05
3.140639e-02 1.955762e-05
3.143099e-02 1.628162e-05
3.145648e-02 1.301220e-05
3.148311e-02 9.749354e-06
3.151128e-02 6.493050e-06
3.154185e-02 3.243272e-06
3.157885e-02 0.000000e+00


==> data/RD_p0.15_0.01_0.01.csv <==
R D
0.000000e+00 5.253500e-01
2.969505e-04 5.170722e-01
7.022193e-04 5.062159e-01
1.135761e-03 4.950376e-01
1.577380e-03 4.840707e-01
2.026456e-03 4.733154e-01
2.482382e-03 4.627717e-01
2.944572e-03 4.524388e-01
3.412454e-03 4.423160e-01
3.885476e-03 4.324020e-01
4.363105e-03 4.226952e-01
4.844824e-03 4.131940e-01
5.330137e-03 4.038964e-01
5.818564e-03 3.948001e-01
6.309645e-03 3.859029e-01
6.802938e-03 3.772023e-01
7.298017e-03 3.686957e-01
7.794474e-03 3.603803e-01
8.291918e-03 3.522534e-01
8.789973e-03 3.443120e-01
9.288281e-03 3.365534e-01
9.786496e-03 3.289744e-01
1.028429e-02 3.215721e-01
1.078135e-02 3.143436e-01
1.127736e-02 3.072856e-01
1.177205e-02 3.003953e-01
1.226514e-02 2.936696e-01
1.275636e-02 2.871055e-01
1.324547e-02 2.806998e-01
1.373222e-02 2.744498e-01
1.421638e-02 2.683522e-01
1.469775e-02 2.624043e-01
1.517612e-02 2.566031e-01
1.565128e-02 2.509456e-01
1.612306e-02 2.454290e-01
1.659129e-02 2.400505e-01
1.705578e-02 2.348072e-01
1.751640e-02 2.296963e-01
1.797300e-02 2.247150e-01
1.842543e-02 2.198607e-01
1.887357e-02 2.151307e-01
1.931731e-02 2.105222e-01
1.975652e-02 2.060327e-01
2.019112e-02 2.016595e-01
2.062100e-02 1.974001e-01
2.104608e-02 1.932519e-01
2.146629e-02 1.892125e-01
2.188155e-02 1.852794e-01
2.229179e-02 1.814501e-01
2.269697e-02 1.777223e-01
2.309704e-02 1.740935e-01
2.349195e-02 1.705614e-01
2.388168e-02 1.671238e-01
2.426618e-02 1.637783e-01
2.464545e-02 1.605227e-01
2.501946e-02 1.573548e-01
2.538820e-02 1.542725e-01
2.575168e-02 1.512736e-01
2.610988e-02 1.483559e-01
2.646283e-02 1.455175e-01
2.681052e-02 1.427563e-01
2.715298e-02 1.400703e-01
2.749022e-02 1.374576e-01
2.782228e-02 1.349162e-01
2.814917e-02 1.324442e-01
2.847094e-02 1.300397e-01
2.878762e-02 1.277010e-01
2.909925e-02 1.254263e-01
2.940587e-02 1.232137e-01
2.970753e-02 1.210617e-01
3.000428e-02 1.189684e-01
3.029618e-02 1.169323e-01
3.058327e-02 1.149518e-01
3.086561e-02 1.130252e-01
3.114327e-02 1.111511e-01
3.141630e-02 1.093279e-01
3.168477e-02 1.075542e-01
3.194874e-02 1.058285e-01
3.220827e-02 1.041494e-01
3.246344e-02 1.025156e-01
3.271431e-02 1.009257e-01
3.296095e-02 9.937835e-02
3.320343e-02 9.787238e-02
3.344183e-02 9.640650e-02
3.367620e-02 9.497952e-02
3.390663e-02 9.359025e-02
3.413319e-02 9.223756e-02
3.435595e-02 9.092033e-02
3.457497e-02 8.963748e-02
3.479034e-02 8.838795e-02
3.500213e-02 8.717072e-02
3.521040e-02 8.598480e-02
3.541523e-02 8.482921e-02
3.561669e-02 8.370301e-02
3.581485e-02 8.260530e-02
3.600978e-02 8.153518e-02
3.620155e-02 8.049180e-02
3.639023e-02 7.947432e-02
3.657589e-02 7.848192e-02
3.675860e-02 7.751383e-02
3.693841e-02 7.656929e-02
3.711541e-02 7.564754e-02
3.728965e-02 7.474789e-02
3.746120e-02 7.386963e-02
3.763012e-02 7.301209e-02
3.779647e-02 7.217462e-02
3.796031e-02 7.135659e-02
3.812172e-02 7.055739e-02
3.828073e-02 6.977644e-02
3.843742e-02 6.901315e-02
3.859184e-02 6.826697e-02
3.874405e-02 6.753738e-02
3.889409e-02 6.682385e-02
3.904203e-02 6.612588e-02
3.918792e-02 6.544299e-02
3.933180e-02 6.477471e-02
3.947374e-02 6.412059e-02
3.961377e-02 6.348018e-02
3.975195e-02 6.285307e-02
3.988833e-02 6.223885e-02
4.002294e-02 6.163713e-02
4.015584e-02 6.104751e-02
4.028707e-02 6.046964e-02
4.041667e-02 5.990316e-02
4.054469e-02 5.934772e-02
4.067116e-02 5.880299e-02
4.079641e-02 5.826741e-02
4.092146e-02 5.773656e-02
4.104507e-02 5.721559e-02
4.116728e-02 5.670418e-02
4.128813e-02 5.620208e-02
4.140764e-02 5.570900e-02
4.152586e-02 5.522468e-02
4.164282e-02 5.474888e-02
4.175854e-02 5.428134e-02
4.187307e-02 5.382184e-02
4.198642e-02 5.337014e-02
4.209864e-02 5.292603e-02
4.220974e-02 5.248929e-02
4.231976e-02 5.205972e-02
4.242872e-02 5.163713e-02
4.253666e-02 5.122131e-02
4.264358e-02 5.081210e-02
4.274953e-02 5.040930e-02
4.285452e-02 5.001275e-02
4.295858e-02 4.962229e-02
4.306173e-02 4.923774e-02
4.316400e-02 4.885897e-02
4.326539e-02 4.848581e-02
4.336594e-02 4.811813e-02
4.346567e-02 4.775578e-02
4.356458e-02 4.739863e-02
4.366271e-02 4.704655e-02
4.376007e-02 4.669941e-02
4.385668e-02 4.635710e-02
4.395255e-02 4.601949e-02
4.404771e-02 4.568648e-02
4.414216e-02 4.535794e-02
4.423593e-02 4.503378e-02
4.432903e-02 4.471390e-02
4.442147e-02 4.439818e-02
4.451327e-02 4.408654e-02
4.460444e-02 4.377889e-02
4.469499e-02 4.347513e-02
4.478495e-02 4.317518e-02
4.487431e-02 4.287895e-02
4.496310e-02 4.258636e-02
4.505132e-02 4.229734e-02
4.513898e-02 4.201180e-02
4.522611e-02 4.172967e-02
4.531270e-02 4.145088e-02
4.539877e-02 4.117537e-02
4.548432e-02 4.090305e-02
4.556938e-02 4.063387e-02
4.565394e-02 4.036777e-02
4.573802e-02 4.010468e-02
4.582163e-02 3.984454e-02
4.590476e-02 3.958730e-02
4.598745e-02 3.933289e-02
4.606968e-02 3.908127e-02
4.615147e-02 3.883238e-02
4.623282e-02 3.858617e-02
4.631375e-02 3.834259e-02
4.639426e-02 3.810160e-02
4.647436e-02 3.786313e-02
4.655405e-02 3.762716e-02
4.663335e-02 3.739363e-02
4.671225e-02 3.716250e-02
4.679076e-02 3.693373e-02
4.686890e-02 3.670728e-02
4.694666e-02 3.648310e-02
4.702405e-02 3.626117e-02
4.710108e-02 3.604143e-02
4.717775e-02 3.582386e-02
4.725406e-02 3.560842e-02
4.733003e-02 3.539507e-02
4.740566e-02 3.518379e-02
4.748095e-02 3.497453e-02
4.755591e-02 3.476726e-02
4.763053e-02 3.456196e-02
4.770484e-02 3.435858e-02
4.777882e-02 3.415711e-02
4.785249e-02 3.395752e-02
4.792584e-02 3.375977e-02
4.799889e-02 3.356383e-02
4.807164e-02 3.336968e-02
4.814408e-02 3.317730e-02
4.821623e-02 3.298665e-02
4.828809e-02 3.279771e-02
4.835965e-02 3.261046e-02
4.843094e-02 3.242487e-02
4.850193e-02 3.224092e-02
4.857266e-02 3.205858e-02
4.864310e-02 3.187784e-02
4.871327e-02 3.169866e-02
4.878317e-02 3.152104e-02
4.885281e-02 3.134494e-02
4.892218e-02 3.117034e-02
4.899129e-02 3.099724e-02
4.906014e-02 3.082559e-02
4.912874e-02 3.065540e-02
4.919709e-02 3.048663e-02
4.926518e-02 3.031927e-02
4.933303e-02 3.015330e-02
4.940063e-02 2.998870e-02
4.946799e-02 2.982545e-02
4.953511e-02 2.966354e-02
4.960199e-02 2.950296e-02
4.966864e-02 2.934367e-02
4.973506e-02 2.918567e-02
4.980124e-02 2.902894e-02
4.986719e-02 2.887346e-02
4.993292e-02 2.871923e-02
4.999842e-02 2.856622e-02
5.006371e-02 2.841441e-02
5.012877e-02 2.826380e-02
5.019361e-02 2.811437e-02
5.025824e-02 2.796611e-02
5.032265e-02 2.781900e-02
5.038685e-02 2.767302e-02
5.045084e-02 2.752817e-02
5.051462e-02 2.738443e-02
5.057819e-02 2.724179e-02
5.064156e-02 2.710024e-02
5.070472e-02 2.695975e-02
5.076768e-02 2.682033e-02
5.083045e-02 2.668196e-02
5.089301e-02 2.654462e-02
5.095538e-02 2.640831e-02
5.101755e-02 2.627301e-02
5.107953e-02 2.613872e-02
5.114132e-02 2.600541e-02
5.120291e-02 2.587308e-02
5.126432e-02 2.574172e-02
5.132554e-02 2.561132e-02
5.138658e-02 2.548187e-02
5.144743e-02 2.535336e-02
5.150810e-02 2.522577e-02
5.156858e-02 2.509910e-02
5.162889e-02 2.497333e-02
5.168902e-02 2.484846e-02
5.174897e-02 2.472448e-02
5.180874e-02 2.460138e-02
5.186834e-02 2.447915e-02
5.192777e-02 2.435778e-02
5.198702e-02 2.423725e-02
5.204611e-02 2.411757e-02
5.210502e-02 2.399873e-02
5.216377e-02 2.388070e-02
5.222235e-02 2.376349e-02
5.228076e-02 2.364709e-02
5.233901e-02 2.353149e-02
5.239710e-02 2.341668e-02
5.245502e-02 2.330266e-02
5.251278e-02 2.318940e-02
5.257039e-02 2.307692e-02
5.262783e-02 2.296519e-02
5.268512e-02 2.285422e-02
5.274225e-02 2.274399e-02
5.279923e-02 2.263449e-02
5.285605e-02 2.252573e-02
5.291272e-02 2.241769e-02
5.296924e-02 2.231036e-02
5.302560e-02 2.220374e-02
5.308182e-02 2.209782e-02
5.313789e-02 2.199260e-02
5.319381e-02 2.188806e-02
5.324958e-02 2.178421e-02
5.330521e-02 2.168102e-02
5.336069e-02 2.157851e-02
5.341603e-02 2.147666e-02
5.347123e-02 2.137546e-02
5.352628e-02 2.127491e-02
5.358119e-02 2.117501e-02
5.363597e-02 2.107574e-02
5.369060e-02 2.097710e-02
5.374510e-02 2.087908e-02
5.379946e-02 2.078169e-02
5.385368e-02 2.068491e-02
5.390777e-02 2.058873e-02
5.396173e-02 2.049316e-02
5.401555e-02 2.039818e-02
5.406923e-02 2.030379e-02
5.412279e-02 2.020999e-02
5.417622e-02 2.011677e-02
5.422951e-02 2.002412e-02
5.428268e-02 1.993204e-02
5.433572e-02 1.984053e-02
5.438863e-02 1.974957e-02
5.444141e-02 1.965917e-02
5.449407e-02 1.956932e-02
5.454660e-02 1.948001e-02
5.459901e-02 1.939124e-02
5.465129e-02 1.930300e-02
5.470346e-02 1.921530e-02
5.475550e-02 1.912811e-02
5.480742e-02 1.904145e-02
5.485922e-02 1.895531e-02
5.491090e-02 1.886967e-02
5.496246e-02 1.878455e-02
5.501390e-02 1.869992e-02
5.506523e-02 1.861579e-02
5.511644e-02 1.853216e-02
5.516753e-02 1.844901e-02
5.521851e-02 1.836635e-02
5.526937e-02 1.828417e-02
5.532012e-02 1.820247e-02
5.537076e-02 1.812124e-02
5.542128e-02 1.804048e-02
5.547170e-02 1.796018e-02
5.552200e-02 1.788034e-02
5.557219e-02 1.780096e-02
5.562227e-02 1.772204e-02
5.567225e-02 1.764356e-02
5.572211e-02 1.756553e-02
5.577187e-02 1.748793e-02
5.582152e-02 1.741078e-02
5.587107e-02 1.733406e-02
5.592051e-02 1.725777e-02
5.596984e-02 1.718191e-02
5.601907e-02 1.710648e-02
5.606820e-02 1.703146e-02
5.611722e-02 1.695686e-02
5.616614e-02 1.688267e-02
5.621496e-02 1.680889e-02
5.626368e-02 1.673552e-02
5.631230e-02 1.666255e-02
5.636081e-02 1.658998e-02
5.640923e-02 1.651781e-02
5.645755e-02 1.644603e-02
5.650577e-02 1.637464e-02
5.655389e-02 1.630364e-02
5.660192e-02 1.623302e-02
5.664985e-02 1.616279e-02
5.669768e-02 1.609293e-02
5.674542e-02 1.602345e-02
5.679307e-02 1.595434e-02
5.684062e-02 1.588559e-02
5.688807e-02 1.581722e-02
5.693543e-02 1.574920e-02
5.698271e-02 1.568155e-02
5.702988e-02 1.561426e-02
5.707697e-02 1.554732e-02
5.712397e-02 1.548073e-02
5.717087e-02 1.541449e-02
5.721769e-02 1.534860e-02
5.726441e-02 1.528305e-02
5.731105e-02 1.521785e-02
5.735760e-02 1.515298e-02
5.740406e-02 1.508845e-02
5.745043e-02 1.502425e-02
5.749672e-02 1.496038e-02
5.754292e-02 1.489685e-02
5.758903e-02 1.483363e-02
5.763506e-02 1.477075e-02
5.768101e-02 1.470818e-02
5.772687e-02 1.464593e-02
5.777265e-02 1.458400e-02
5.781834e-02 1.452238e-02
5.786395e-02 1.446107e-02
5.790948e-02 1.440007e-02
5.795492e-02 1.433938e-02
5.800029e-02 1.427900e-02
5.804557e-02 1.421891e-02
5.809077e-02 1.415913e-02
5.813589e-02 1.409965e-02
5.818094e-02 1.404046e-02
5.822590e-02 1.398156e-02
5.827078e-02 1.392296e-02
5.831559e-02 1.386464e-02
5.836032e-02 1.380661e-02
5.840497e-02 1.374887e-02
5.844954e-02 1.369141e-02
5.849404e-02 1.363423e-02
5.853846e-02 1.357733e-02
5.858281e-02 1.352071e-02
5.862708e-02 1.346436e-02
5.867128e-02 1.340829e-02
5.871540e-02 1.335249e-02
5.875944e-02 1.329695e-02
5.880342e-02 1.324169e-02
5.884732e-02 1.318669e-02
5.889115e-02 1.313195e-02
5.893490e-02 1.307747e-02
5.897859e-02 1.302326e-02
5.902220e-02 1.296930e-02
5.906574e-02 1.291560e-02
5.910921e-02 1.286215e-02
5.915261e-02 1.280896e-02
5.919594e-02 1.275601e-02
5.923920e-02 1.270332e-02
5.928239e-02 1.265087e-02
5.932551e-02 1.259867e-02
5.936856e-02 1.254671e-02
5.941155e-02 1.249499e-02
5.945447e-02 1.244352e-02
5.949732e-02 1.239228e-02
5.954010e-02 1.234129e-02
5.958282e-02 1.229052e-02
5.962547e-02 1.223999e-02
5.966806e-02 1.218970e-02
5.971058e-02 1.213963e-02
5.975303e-02 1.208980e-02
5.979542e-02 1.204019e-02
5.983775e-02 1.199081e-02
5.988001e-02 1.194165e-02
5.992221e-02 1.189272e-02
5.996434e-02 1.184401e-02
6.000642e-02 1.179552e-02
6.004843e-02 1.174724e-02
6.009037e-02 1.169919e-02
6.013226e-02 1.165135e-02
6.017408e-02 1.160373e-02
6.021585e-02 1.155631e-02
6.025755e-02 1.150911e-02
6.029919e-02 1.146212e-02
6.034077e-02 1.141534e-02
6.038229e-02 1.136877e-02
6.042375e-02 1.132240e-02
6.046516e-02 1.127624e-02
6.050650e-02 1.123028e-02
6.054779e-02 1.118453e-02
6.058901e-02 1.113897e-02
6.063018e-02 1.109362e-02
6.067129e-02 1.104846e-02
6.071235e-02 1.100350e-02
6.075335e-02 1.095874e-02
6.079429e-02 1.091417e-02
6.083517e-02 1.086979e-02
6.087600e-02 1.082560e-02
6.091678e-02 1.078161e-02
6.095749e-02 1.073780e-02
6.099816e-02 1.069419e-02
6.103877e-02 1.065076e-02
6.107932e-02 1.060752e-02
6.111982e-02 1.056446e-02
6.116026e-02 1.052158e-02
6.120066e-02 1.047889e-02
6.124100e-02 1.043638e-02
6.128128e-02 1.039405e-02
6.132152e-02 1.035190e-02
6.136170e-02 1.030993e-02
6.140183e-02 1.026813e-02
6.144191e-02 1.022651e-02
6.148193e-02 1.018506e-02
6.152191e-02 1.014379e-02
6.156183e-02 1.010269e-02
6.160171e-02 1.006176e-02
6.164153e-02 1.002100e-02
6.168130e-02 9.980415e-03
6.172103e-02 9.939995e-03
6.176070e-02 9.899742e-03
6.180033e-02 9.859655e-03
6.183991e-02 9.819733e-03
6.187943e-02 9.779976e-03
6.191891e-02 9.740381e-03
6.195835e-02 9.700949e-03
6.199773e-02 9.661679e-03
6.203707e-02 9.622568e-03
6.207636e-02 9.583617e-03
6.211560e-02 9.544825e-03
6.215480e-02 9.506189e-03
6.219394e-02 9.467711e-03
6.223305e-02 9.429387e-03
6.227211e-02 9.391219e-03
6.231112e-02 9.353204e-03
6.235008e-02 9.315342e-03
6.238901e-02 9.277631e-03
6.242788e-02 9.240072e-03
6.246672e-02 9.202663e-03
6.250550e-02 9.165403e-03
6.254425e-02 9.128291e-03
6.258295e-02 9.091327e-03
6.262161e-02 9.054509e-03
6.266022e-02 9.017837e-03
6.269879e-02 8.981310e-03
6.273732e-02 8.944927e-03
6.277580e-02 8.908687e-03
6.281425e-02 8.872589e-03
6.285265e-02 8.836633e-03
6.289101e-02 8.800818e-03
6.292933e-02 8.765142e-03
6.296760e-02 8.729606e-03
6.300584e-02 8.694207e-03
6.304403e-02 8.658947e-03
6.308219e-02 8.623823e-03
6.312030e-02 8.588834e-03
6.315838e-02 8.553981e-03
6.319641e-02 8.519263e-03
6.323441e-02 8.484678e-03
6.327237e-02 8.450225e-03
6.331028e-02 8.415905e-03
6.334816e-02 8.381716e-03
6.338600e-02 8.347658e-03
6.342380e-02 8.313729e-03
6.346157e-02 8.279930e-03
6.349929e-02 8.246259e-03
6.353698e-02 8.212716e-03
6.357463e-02 8.179299e-03
6.361224e-02 8.146009e-03
6.364982e-02 8.112844e-03
6.368736e-02 8.079804e-03
6.372486e-02 8.046888e-03
6.376233e-02 8.014096e-03
6.379976e-02 7.981426e-03
6.383716e-02 7.948879e-03
6.387452e-02 7.916453e-03
6.391184e-02 7.884147e-03
6.394913e-02 7.851962e-03
6.398639e-02 7.819896e-03
6.402361e-02 7.787948e-03
6.406080e-02 7.756119e-03
6.409795e-02 7.724407e-03
6.413507e-02 7.692812e-03
6.417215e-02 7.661333e-03
6.420920e-02 7.629970e-03
6.424622e-02 7.598721e-03
6.428320e-02 7.567587e-03
6.432016e-02 7.536566e-03
6.435708e-02 7.505658e-03
6.439396e-02 7.474863e-03
6.443082e-02 7.444180e-03
6.446764e-02 7.413607e-03
6.450443e-02 7.383146e-03
6.454119e-02 7.352794e-03
6.457792e-02 7.322552e-03
6.461462e-02 7.292418e-03
6.465128e-02 7.262393e-03
6.468792e-02 7.232476e-03
6.472452e-02 7.202665e-03
6.476110e-02 7.172961e-03
6.479764e-02 7.143363e-03
6.483416e-02 7.113871e-03
6.487065e-02 7.084483e-03
6.490710e-02 7.055200e-03
6.494353e-02 7.026020e-03
6.497993e-02 6.996943e-03
6.501630e-02 6.967969e-03
6.505264e-02 6.939097e-03
6.508895e-02 6.910327e-03
6.512524e-02 6.881658e-03
6.516149e-02 6.853089e-03
6.519772e-02 6.824620e-03
6.523392e-02 6.796251e-03
6.527010e-02 6.767981e-03
6.530625e-02 6.739809e-03
6.534237e-02 6.711735e-03
6.537846e-02 6.683758e-03
6.541453e-02 6.655878e-03
6.545057e-02 6.628095e-03
6.548659e-02 6.600408e-03
6.552257e-02 6.572815e-03
6.555854e-02 6.545318e-03
6.559448e-02 6.517916e-03
6.563039e-02 6.490607e-03
6.566628e-02 6.463392e-03
6.570214e-02 6.436269e-03
6.573798e-02 6.409239e-03
6.577380e-02 6.382302e-03
6.580959e-02 6.355456e-03
6.584535e-02 6.328700e-03
6.588110e-02 6.302036e-03
6.591681e-02 6.275462e-03
6.595251e-02 6.248977e-03
6.598818e-02 6.222582e-03
6.602383e-02 6.196276e-03
6.605946e-02 6.170058e-03
6.609506e-02 6.143927e-03
6.613064e-02 6.117885e-03
6.616620e-02 6.091929e-03
6.620174e-02 6.066060e-03
6.623726e-02 6.040278e-03
6.627275e-02 6.014581e-03
6.630822e-02 5.988969e-03
6.634368e-02 5.963442e-03
6.637911e-02 5.938000e-03
6.641452e-02 5.912642e-03
6.644990e-02 5.887367e-03
6.648527e-02 5.862176e-03
6.652062e-02 5.837068e-03
6.655595e-02 5.812042e-03
6.659126e-02 5.787098e-03
6.662655e-02 5.762235e-03
6.666182e-02 5.737454e-03
6.669707e-02 5.712753e-03
6.673230e-02 5.688133e-03
6.676751e-02 5.663593e-03
6.680271e-02 5.639133e-03
6.683788e-02 5.614752e-03
6.687304e-02 5.590450e-03
6.690818e-02 5.566226e-03
6.694330e-02 5.542080e-03
6.697840e-02 5.518012e-03
6.701349e-02 5.494022e-03
6.704856e-02 5.470108e-03
6.708361e-02 5.446271e-03
6.711865e-02 5.422510e-03
6.715367e-02 5.398825e-03
6.718867e-02 5.375216e-03
6.722365e-02 5.351682e-03
6.725862e-02 5.328222e-03
6.729358e-02 5.304837e-03
6.732851e-02 5.281526e-03
6.736344e-02 5.258289e-03
6.739834e-02 5.235125e-03
6.743324e-02 5.212034e-03
6.746811e-02 5.189015e-03
6.750298e-02 5.166069e-03
6.753782e-02 5.143195e-03
6.757266e-02 5.120393e-03
6.760748e-02 5.097662e-03
6.764228e-02 5.075002e-03
6.767707e-02 5.052412e-03
6.771185e-02 5.029893e-03
6.774662e-02 5.007444e-03
6.778137e-02 4.985065e-03
6.781611e-02 4.962754e-03
6.785083e-02 4.940513e-03
6.788555e-02 4.918341e-03
6.792025e-02 4.896236e-03
6.795494e-02 4.874200e-03
6.798961e-02 4.852232e-03
6.802428e-02 4.830331e-03
6.805893e-02 4.808497e-03
6.809357e-02 4.786729e-03
6.812820e-02 4.765029e-03
6.816282e-02 4.743394e-03
6.819743e-02 4.721825e-03
6.823203e-02 4.700322e-03
6.826662e-02 4.678884e-03
6.830120e-02 4.657512e-03
6.833576e-02 4.636203e-03
6.837032e-02 4.614959e-03
6.840487e-02 4.593780e-03
6.843941e-02 4.572663e-03
6.847394e-02 4.551611e-03
6.850846e-02 4.530622e-03
6.854297e-02 4.509695e-03
6.857747e-02 4.488831e-03
6.861197e-02 4.468030e-03
6.864645e-02 4.447290e-03
6.868093e-02 4.426613e-03
6.871540e-02 4.405997e-03
6.874987e-02 4.385442e-03
6.878432e-02 4.364948e-03
6.881877e-02 4.344514e-03
6.885321e-02 4.324141e-03
6.888765e-02 4.303829e-03
6.892207e-02 4.283576e-03
6.895650e-02 4.263383e-03
6.899091e-02 4.243249e-03
6.902532e-02 4.223174e-03
6.905972e-02 4.203158e-03
6.909412e-02 4.183200e-03
6.912851e-02 4.163301e-03
6.916290e-02 4.143459e-03
6.919728e-02 4.123676e-03
6.923166e-02 4.103950e-03
6.926603e-02 4.084281e-03
6.930040e-02 4.064670e-03
6.933477e-02 4.045115e-03
6.936913e-02 4.025616e-03
6.940348e-02 4.006174e-03
6.943784e-02 3.986788e-03
6.947219e-02 3.967457e-03
6.950653e-02 3.948182e-03
6.954088e-02 3.928963e-03
6.957522e-02 3.909798e-03
6.960956e-02 3.890689e-03
6.964389e-02 3.871633e-03
6.967823e-02 3.852632e-03
6.971256e-02 3.833686e-03
6.974689e-02 3.814793e-03
6.978122e-02 3.795953e-03
6.981555e-02 3.777167e-03
6.984988e-02 3.758435e-03
6.988420e-02 3.739755e-03
6.991853e-02 3.721128e-03
6.995286e-02 3.702553e-03
6.998718e-02 3.684030e-03
7.002151e-02 3.665560e-03
7.005583e-02 3.647142e-03
7.009016e-02 3.628775e-03
7.012449e-02 3.610459e-03
7.015882e-02 3.592194e-03
7.019315e-02 3.573981e-03
7.022748e-02 3.555818e-03
7.026181e-02 3.537706e-03
7.029615e-02 3.519643e-03
7.033048e-02 3.501631e-03
7.036482e-02 3.483669e-03
7.039917e-02 3.465757e-03
7.043351e-02 3.447894e-03
7.046786e-02 3.430080e-03
7.050221e-02 3.412315e-03
7.053657e-02 3.394599e-03
7.057092e-02 3.376932e-03
7.060529e-02 3.359313e-03
7.063965e-02 3.341742e-03
7.067403e-02 3.324219e-03
7.070840e-02 3.306744e-03
7.074278e-02 3.289317e-03
7.077717e-02 3.271937e-03
7.081156e-02 3.254604e-03
7.084596e-02 3.237318e-03
7.088036e-02 3.220080e-03
7.091477e-02 3.202887e-03
7.094919e-02 3.185741e-03
7.098361e-02 3.168642e-03
7.101804e-02 3.151588e-03
7.105247e-02 3.134581e-03
7.108692e-02 3.117619e-03
7.112137e-02 3.100702e-03
7.115583e-02 3.083831e-03
7.119030e-02 3.067005e-03
7.122477e-02 3.050224e-03
7.125926e-02 3.033487e-03
7.129375e-02 3.016795e-03
7.132825e-02 3.000148e-03
7.136277e-02 2.983545e-03
7.139729e-02 2.966985e-03
7.143182e-02 2.950470e-03
7.146636e-02 2.933998e-03
7.150092e-02 2.917570e-03
7.153548e-02 2.901185e-03
7.157005e-02 2.884843e-03
7.160464e-02 2.868544e-03
7.163924e-02 2.852288e-03
7.167385e-02 2.836075e-03
7.170847e-02 2.819904e-03
7.174310e-02 2.803775e-03
7.177775e-02 2.787689e-03
7.181241e-02 2.771644e-03
7.184708e-02 2.755641e-03
7.188177e-02 2.739680e-03
7.191647e-02 2.723760e-03
7.195118e-02 2.707882e-03
7.198591e-02 2.692044e-03
7.202066e-02 2.676248e-03
7.205541e-02 2.660492e-03
7.209019e-02 2.644777e-03
7.212498e-02 2.629103e-03
7.215978e-02 2.613468e-03
7.219461e-02 2.597874e-03
7.222944e-02 2.582320e-03
7.226430e-02 2.566806e-03
7.229917e-02 2.551331e-03
7.233406e-02 2.535896e-03
7.236897e-02 2.520501e-03
7.240390e-02 2.505144e-03
7.243884e-02 2.489827e-03
7.247380e-02 2.474548e-03
7.250879e-02 2.459309e-03
7.254379e-02 2.444108e-03
7.257881e-02 2.428945e-03
7.261385e-02 2.413821e-03
7.264891e-02 2.398734e-03
7.268399e-02 2.383686e-03
7.271910e-02 2.368676e-03
7.275422e-02 2.353703e-03
7.278937e-02 2.338768e-03
7.282454e-02 2.323871e-03
7.285973e-02 2.309010e-03
7.289494e-02 2.294187e-03
7.293018e-02 2.279401e-03
7.296544e-02 2.264652e-03
7.300073e-02 2.249939e-03
7.303604e-02 2.235263e-03
7.307137e-02 2.220624e-03
7.310673e-02 2.206021e-03
7.314211e-02 2.191454e-03
7.317752e-02 2.176923e-03
7.321296e-02 2.162428e-03
7.324842e-02 2.147968e-03
7.328391e-02 2.133544e-03
7.331943e-02 2.119156e-03
7.335497e-02 2.104803e-03
7.339055e-02 2.090486e-03
7.342615e-02 2.076203e-03
7.346178e-02 2.061955e-03
7.349744e-02 2.047743e-03
7.353313e-02 2.033564e-03
7.356885e-02 2.019421e-03
7.360460e-02 2.005312e-03
7.364038e-02 1.991237e-03
7.367620e-02 1.977196e-03
7.371204e-02 1.963190e-03
7.374792e-02 1.949217e-03
7.378383e-02 1.935278e-03
7.381978e-02 1.921373e-03
7.385575e-02 1.907502e-03
7.389177e-02 1.893663e-03
7.392781e-02 1.879859e-03
7.396390e-02 1.866087e-03
7.400001e-02 1.852348e-03
7.403617e-02 1.838643e-03
7.407236e-02 1.824970e-03
7.410859e-02 1.811329e-03
7.414485e-02 1.797722e-03
7.418116e-02 1.784147e-03
7.421750e-02 1.770604e-03
7.425388e-02 1.757093e-03
7.429031e-02 1.743615e-03
7.432677e-02 1.730168e-03
7.436327e-02 1.716754e-03
7.439982e-02 1.703371e-03
7.443640e-02 1.690020e-03
7.447303e-02 1.676700e-03
7.450971e-02 1.663412e-03
7.454642e-02 1.650155e-03
7.458318e-02 1.636929e-03
7.461999e-02 1.623735e-03
7.465684e-02 1.610571e-03
7.469374e-02 1.597438e-03
7.473068e-02 1.584336e-03
7.476767e-02 1.571264e-03
7.480471e-02 1.558223e-03
7.484180e-02 1.545213e-03
7.487893e-02 1.532233e-03
7.491612e-02 1.519283e-03
7.495336e-02 1.506363e-03
7.499065e-02 1.493473e-03
7.502799e-02 1.480613e-03
7.506538e-02 1.467782e-03
7.510283e-02 1.454982e-03
7.514033e-02 1.442211e-03
7.517789e-02 1.429469e-03
7.521550e-02 1.416757e-03
7.525317e-02 1.404074e-03
7.529089e-02 1.391420e-03
7.532868e-02 1.378795e-03
7.536652e-02 1.366199e-03
7.540442e-02 1.353632e-03
7.544238e-02 1.341094e-03
7.548041e-02 1.328585e-03
7.551849e-02 1.316103e-03
7.555664e-02 1.303651e-03
7.559485e-02 1.291227e-03
7.563313e-02 1.278831e-03
7.567147e-02 1.266463e-03
7.570988e-02 1.254123e-03
7.574836e-02 1.241811e-03
7.578690e-02 1.229527e-03
7.582552e-02 1.217271e-03
7.586420e-02 1.205042e-03
7.590296e-02 1.192841e-03
7.594178e-02 1.180668e-03
7.598069e-02 1.168522e-03
7.601966e-02 1.156403e-03
7.605871e-02 1.144311e-03
7.609784e-02 1.132247e-03
7.613705e-02 1.120209e-03
7.617633e-02 1.108199e-03
7.621570e-02 1.096215e-03
7.625514e-02 1.084258e-03
7.629467e-02 1.072328e-03
7.633428e-02 1.060424e-03
7.637398e-02 1.048547e-03
7.641377e-02 1.036696e-03
7.645364e-02 1.024871e-03
7.649360e-02 1.013073e-03
7.653365e-02 1.001300e-03
7.657379e-02 9.895539e-04
7.661403e-02 9.778335e-04
7.665436e-02 9.661390e-04
7.669478e-02 9.544703e-04
7.673531e-02 9.428272e-04
7.677593e-02 9.312097e-04
7.681665e-02 9.196178e-04
7.685748e-02 9.080513e-04
7.689841e-02 8.965101e-04
7.693945e-02 8.849941e-04
7.698059e-02 8.735033e-04
7.702185e-02 8.620377e-04
7.706321e-02 8.505970e-04
7.710469e-02 8.391812e-04
7.714628e-02 8.277903e-04
7.718799e-02 8.164242e-04
7.722982e-02 8.050827e-04
7.727177e-02 7.937659e-04
7.731385e-02 7.824735e-04
7.735605e-02 7.712056e-04
7.739838e-02 7.599620e-04
7.744084e-02 7.487427e-04
7.748343e-02 7.375476e-04
7.752615e-02 7.263767e-04
7.756902e-02 7.152297e-04
7.761202e-02 7.041068e-04
7.765517e-02 6.930077e-04
7.769847e-02 6.819324e-04
7.774191e-02 6.708809e-04
7.778550e-02 6.598530e-04
7.782925e-02 6.488486e-04
7.787316e-02 6.378678e-04
7.791723e-02 6.269104e-04
7.796146e-02 6.159764e-04
7.800586e-02 6.050656e-04
7.805044e-02 5.941781e-04
7.809519e-02 5.833136e-04
7.814012e-02 5.724722e-04
7.818523e-02 5.616538e-04
7.823053e-02 5.508583e-04
7.827602e-02 5.400856e-04
7.832171e-02 5.293357e-04
7.836760e-02 5.186085e-04
7.841369e-02 5.079038e-04
7.846000e-02 4.972218e-04
7.850652e-02 4.865622e-04
7.855327e-02 4.759249e-04
7.860024e-02 4.653101e-04
7.864745e-02 4.547174e-04
7.869490e-02 4.441470e-04
7.874259e-02 4.335987e-04
7.879054e-02 4.230724e-04
7.883874e-02 4.125681e-04
7.888722e-02 4.020858e-04
7.893597e-02 3.916252e-04
7.898501e-02 3.811865e-04
7.903434e-02 3.707694e-04
7.908397e-02 3.603740e-04
7.913392e-02 3.500001e-04
7.918419e-02 3.396478e-04
7.923479e-02 3.293169e-04
7.928574e-02 3.190073e-04
7.933705e-02 3.087191e-04
7.938873e-02 2.984521e-04
7.944080e-02 2.882062e-04
7.949327e-02 2.779815e-04
7.954615e-02 2.677778e-04
7.959948e-02 2.575951e-04
7.965325e-02 2.474333e-04
7.970750e-02 2.372923e-04
7.976225e-02 2.271721e-04
7.981752e-02 2.170727e-04
7.987334e-02 2.069939e-04
7.992974e-02 1.969357e-04
7.998674e-02 1.868980e-04
8.004439e-02 1.768807e-04
8.010272e-02 1.668839e-04
8.016179e-02 1.569074e-04
8.022163e-02 1.469512e-04
8.028230e-02 1.370152e-04
8.034388e-02 1.270994e-04
8.040643e-02 1.172036e-04
8.047004e-02 1.073279e-04
8.053482e-02 9.747219e-05
8.060088e-02 8.763636e-05
8.066840e-02 7.782038e-05
8.073754e-02 6.802419e-05
8.080857e-02 5.824773e-05
8.088181e-02 4.849095e-05
8.095774e-02 3.875377e-05
8.103705e-02 2.903614e-05
8.112096e-02 1.933801e-05
8.121201e-02 9.659319e-06
8.132218e-02 6.892265e-15
8.132218e-02 0.000000e+00


==> data/RD_p0.20_0.03_0.20_0.03.csv <==
R D
0.000000e+00 9.558590e-01
1.596726e-06 9.546650e-01
1.899451e-05 9.466402e-01
4.802256e-05 9.386103e-01
8.869945e-05 9.305769e-01
1.410372e-04 9.225414e-01
2.050413e-04 9.145055e-01
2.807104e-04 9.064707e-01
3.680368e-04 8.984384e-01
4.670061e-04 8.904102e-01
5.775969e-04 8.823876e-01
6.997817e-04 8.743722e-01
8.335258e-04 8.663654e-01
9.787883e-04 8.583688e-01
1.135521e-03 8.503839e-01
1.303671e-03 8.424121e-01
1.483282e-03 8.344505e-01
1.674277e-03 8.265014e-01
1.876498e-03 8.185700e-01
2.089866e-03 8.106577e-01
2.314294e-03 8.027661e-01
2.549691e-03 7.948966e-01
2.795958e-03 7.870507e-01
3.052990e-03 7.792296e-01
3.320678e-03 7.714350e-01
3.598904e-03 7.636681e-01
3.887549e-03 7.559303e-01
4.186484e-03 7.482230e-01
4.495577e-03 7.405475e-01
4.814691e-03 7.329052e-01
5.143683e-03 7.252972e-01
5.482406e-03 7.177250e-01
5.830707e-03 7.101897e-01
6.188429e-03 7.026925e-01
6.555411e-03 6.952347e-01
6.931488e-03 6.878174e-01
7.316490e-03 6.804418e-01
7.710244e-03 6.731090e-01
8.112573e-03 6.658201e-01
8.523295e-03 6.585761e-01
8.942228e-03 6.513780e-01
9.369185e-03 6.442270e-01
9.803975e-03 6.371239e-01
1.024641e-02 6.300697e-01
1.069628e-02 6.230653e-01
1.115341e-02 6.161117e-01
1.161758e-02 6.092095e-01
1.208860e-02 6.023598e-01
1.256627e-02 5.955632e-01
1.305038e-02 5.888205e-01
1.354072e-02 5.821324e-01
1.403708e-02 5.754997e-01
1.453927e-02 5.689229e-01
1.504706e-02 5.624028e-01
1.556026e-02 5.559399e-01
1.607865e-02 5.495347e-01
1.660202e-02 5.431878e-01
1.713016e-02 5.368997e-01
1.766287e-02 5.306709e-01
1.819992e-02 5.245017e-01
1.874113e-02 5.183927e-01
1.928627e-02 5.123441e-01
1.983514e-02 5.063562e-01
2.038754e-02 5.004295e-01
2.094326e-02 4.945641e-01
2.150210e-02 4.887603e-01
2.206385e-02 4.830184e-01
2.262833e-02 4.773384e-01
2.319532e-02 4.717206e-01
2.376463e-02 4.661651e-01
2.433608e-02 4.606719e-01
2.490946e-02 4.552412e-01
2.548460e-02 4.498729e-01
2.606130e-02 4.445671e-01
2.663937e-02 4.393238e-01
2.721865e-02 4.341429e-01
2.779894e-02 4.290244e-01
2.840761e-02 4.237287e-01
2.902043e-02 4.184685e-01
2.963362e-02 4.132748e-01
3.024700e-02 4.081476e-01
3.086041e-02 4.030867e-01
3.147367e-02 3.980917e-01
3.208662e-02 3.931623e-01
3.269910e-02 3.882985e-01
3.331094e-02 3.834997e-01
3.392200e-02 3.787656e-01
3.453212e-02 3.740960e-01
3.514116e-02 3.694905e-01
3.574898e-02 3.649486e-01
3.635543e-02 3.604699e-01
3.696038e-02 3.560541e-01
3.756370e-02 3.517007e-01
3.816527e-02 3.474091e-01
3.876496e-02 3.431791e-01
3.936265e-02 3.390100e-01
3.995823e-02 3.349013e-01
4.055159e-02 3.308526e-01
4.114262e-02 3.268634e-01
4.173122e-02 3.229330e-01
4.231729e-02 3.190610e-01
4.290073e-02 3.152468e-01
4.348145e-02 3.114898e-01
4.405937e-02 3.077894e-01
4.463441e-02 3.041451e-01
4.520648e-02 3.005562e-01
4.577550e-02 2.970222e-01
4.634141e-02 2.935425e-01
4.690414e-02 2.901164e-01
4.746362e-02 2.867433e-01
4.801979e-02 2.834227e-01
4.857259e-02 2.801538e-01
4.912197e-02 2.769361e-01
4.966787e-02 2.737689e-01
5.021025e-02 2.706516e-01
5.074907e-02 2.675835e-01
5.128428e-02 2.645640e-01
5.181584e-02 2.615925e-01
5.234372e-02 2.586684e-01
5.286789e-02 2.557908e-01
5.338831e-02 2.529594e-01
5.390496e-02 2.501733e-01
5.441781e-02 2.474320e-01
5.492685e-02 2.447348e-01
5.543206e-02 2.420810e-01
5.593341e-02 2.394701e-01
5.643091e-02 2.369014e-01
5.692452e-02 2.343743e-01
5.741425e-02 2.318882e-01
5.790009e-02 2.294423e-01
5.838204e-02 2.270361e-01
5.886009e-02 2.246691e-01
5.933424e-02 2.223404e-01
5.980449e-02 2.200497e-01
6.027085e-02 2.177962e-01
6.073333e-02 2.155793e-01
6.119193e-02 2.133984e-01
6.164666e-02 2.112531e-01
6.209753e-02 2.091426e-01
6.254455e-02 2.070664e-01
6.298774e-02 2.050239e-01
6.342711e-02 2.030145e-01
6.386269e-02 2.010377e-01
6.429448e-02 1.990930e-01
6.472251e-02 1.971797e-01
6.514680e-02 1.952974e-01
6.556736e-02 1.934454e-01
6.598423e-02 1.916233e-01
6.639743e-02 1.898305e-01
6.680698e-02 1.880665e-01
6.721290e-02 1.863308e-01
6.761523e-02 1.846229e-01
6.801399e-02 1.829422e-01
6.840922e-02 1.812884e-01
6.880093e-02 1.796608e-01
6.918916e-02 1.780591e-01
6.957394e-02 1.764828e-01
6.995531e-02 1.749313e-01
7.033328e-02 1.734042e-01
7.070790e-02 1.719011e-01
7.107920e-02 1.704216e-01
7.144721e-02 1.689651e-01
7.181197e-02 1.675313e-01
7.217350e-02 1.661197e-01
7.253184e-02 1.647299e-01
7.288703e-02 1.633615e-01
7.323910e-02 1.620142e-01
7.358809e-02 1.606874e-01
7.393403e-02 1.593808e-01
7.427696e-02 1.580940e-01
7.461690e-02 1.568267e-01
7.495391e-02 1.555785e-01
7.528800e-02 1.543489e-01
7.561923e-02 1.531377e-01
7.594762e-02 1.519445e-01
7.627321e-02 1.507689e-01
7.659603e-02 1.496107e-01
7.691612e-02 1.484694e-01
7.723352e-02 1.473447e-01
7.754826e-02 1.462364e-01
7.786038e-02 1.451441e-01
7.816990e-02 1.440675e-01
7.847688e-02 1.430063e-01
7.878133e-02 1.419602e-01
7.908330e-02 1.409288e-01
7.938281e-02 1.399120e-01
7.967992e-02 1.389095e-01
7.997463e-02 1.379209e-01
8.026700e-02 1.369459e-01
8.055706e-02 1.359844e-01
8.084483e-02 1.350361e-01
8.113035e-02 1.341007e-01
8.141365e-02 1.331780e-01
8.169477e-02 1.322676e-01
8.197374e-02 1.313695e-01
8.225058e-02 1.304833e-01
8.253107e-02 1.295906e-01
8.282195e-02 1.286700e-01
8.311074e-02 1.277612e-01
8.339746e-02 1.268640e-01
8.368213e-02 1.259783e-01
8.396480e-02 1.251036e-01
8.424549e-02 1.242400e-01
8.452422e-02 1.233871e-01
8.480103e-02 1.225447e-01
8.507595e-02 1.217128e-01
8.534901e-02 1.208909e-01
8.562023e-02 1.200791e-01
8.588963e-02 1.192770e-01
8.615726e-02 1.184846e-01
8.642313e-02 1.177015e-01
8.668727e-02 1.169278e-01
8.694971e-02 1.161631e-01
8.721047e-02 1.154074e-01
8.746957e-02 1.146604e-01
8.772705e-02 1.139220e-01
8.798293e-02 1.131921e-01
8.823723e-02 1.124704e-01
8.848997e-02 1.117569e-01
8.874118e-02 1.110515e-01
8.899089e-02 1.103538e-01
8.923911e-02 1.096639e-01
8.948586e-02 1.089816e-01
8.973118e-02 1.083067e-01
8.997508e-02 1.076392e-01
9.021758e-02 1.069788e-01
9.045870e-02 1.063255e-01
9.069846e-02 1.056791e-01
9.093689e-02 1.050396e-01
9.117401e-02 1.044068e-01
9.140982e-02 1.037805e-01
9.164436e-02 1.031608e-01
9.187765e-02 1.025474e-01
9.210969e-02 1.019403e-01
9.234051e-02 1.013393e-01
9.257013e-02 1.007444e-01
9.279856e-02 1.001554e-01
9.302583e-02 9.957230e-02
9.325194e-02 9.899495e-02
9.347692e-02 9.842326e-02
9.370078e-02 9.785714e-02
9.392354e-02 9.729651e-02
9.414521e-02 9.674126e-02
9.436582e-02 9.619133e-02
9.458536e-02 9.564661e-02
9.480387e-02 9.510704e-02
9.502135e-02 9.457252e-02
9.523783e-02 9.404298e-02
9.545330e-02 9.351834e-02
9.566779e-02 9.299852e-02
9.588132e-02 9.248346e-02
9.609388e-02 9.197307e-02
9.630551e-02 9.146728e-02
9.651620e-02 9.096603e-02
9.672598e-02 9.046925e-02
9.693486e-02 8.997687e-02
9.714284e-02 8.948882e-02
9.734994e-02 8.900505e-02
9.755617e-02 8.852548e-02
9.776155e-02 8.805005e-02
9.796608e-02 8.757871e-02
9.816977e-02 8.711140e-02
9.837264e-02 8.664805e-02
9.857470e-02 8.618862e-02
9.877596e-02 8.573304e-02
9.897642e-02 8.528126e-02
9.917610e-02 8.483323e-02
9.937501e-02 8.438890e-02
9.957316e-02 8.394821e-02
9.977055e-02 8.351111e-02
9.996720e-02 8.307756e-02
1.001631e-01 8.264750e-02
1.003583e-01 8.222090e-02
1.005528e-01 8.179769e-02
1.007465e-01 8.137784e-02
1.009396e-01 8.096131e-02
1.011320e-01 8.054804e-02
1.013237e-01 8.013800e-02
1.015147e-01 7.973115e-02
1.017050e-01 7.932743e-02
1.018947e-01 7.892682e-02
1.020837e-01 7.852927e-02
1.022721e-01 7.813474e-02
1.024599e-01 7.774320e-02
1.026470e-01 7.735460e-02
1.028335e-01 7.696892e-02
1.030194e-01 7.658610e-02
1.032046e-01 7.620613e-02
1.033893e-01 7.582897e-02
1.035734e-01 7.545457e-02
1.037569e-01 7.508291e-02
1.039398e-01 7.471395e-02
1.041221e-01 7.434766e-02
1.043038e-01 7.398401e-02
1.044850e-01 7.362297e-02
1.046656e-01 7.326451e-02
1.048457e-01 7.290859e-02
1.050252e-01 7.255519e-02
1.052042e-01 7.220428e-02
1.053827e-01 7.185583e-02
1.055606e-01 7.150981e-02
1.057379e-01 7.116620e-02
1.059148e-01 7.082496e-02
1.060912e-01 7.048607e-02
1.062670e-01 7.014951e-02
1.064423e-01 6.981524e-02
1.066171e-01 6.948325e-02
1.067915e-01 6.915350e-02
1.069653e-01 6.882598e-02
1.071386e-01 6.850065e-02
1.073115e-01 6.817750e-02
1.074839e-01 6.785651e-02
1.076558e-01 6.753764e-02
1.078272e-01 6.722088e-02
1.079982e-01 6.690620e-02
1.081687e-01 6.659359e-02
1.083388e-01 6.628301e-02
1.085084e-01 6.597445e-02
1.086775e-01 6.566790e-02
1.088462e-01 6.536332e-02
1.090145e-01 6.506070e-02
1.091823e-01 6.476001e-02
1.093497e-01 6.446125e-02
1.095167e-01 6.416438e-02
1.096832e-01 6.386939e-02
1.098493e-01 6.357626e-02
1.100150e-01 6.328498e-02
1.101802e-01 6.299552e-02
1.103451e-01 6.270786e-02
1.105095e-01 6.242199e-02
1.106736e-01 6.213790e-02
1.108372e-01 6.185556e-02
1.110004e-01 6.157495e-02
1.111633e-01 6.129607e-02
1.113257e-01 6.101888e-02
1.114878e-01 6.074339e-02
1.116494e-01 6.046957e-02
1.118107e-01 6.019740e-02
1.119716e-01 5.992687e-02
1.121321e-01 5.965797e-02
1.122922e-01 5.939068e-02
1.124520e-01 5.912498e-02
1.126114e-01 5.886086e-02
1.127704e-01 5.859830e-02
1.129291e-01 5.833730e-02
1.130874e-01 5.807784e-02
1.132453e-01 5.781989e-02
1.134029e-01 5.756346e-02
1.135601e-01 5.730852e-02
1.137170e-01 5.705506e-02
1.138735e-01 5.680307e-02
1.140297e-01 5.655254e-02
1.141855e-01 5.630345e-02
1.143410e-01 5.605579e-02
1.144962e-01 5.580955e-02
1.146510e-01 5.556471e-02
1.148055e-01 5.532126e-02
1.149596e-01 5.507920e-02
1.151134e-01 5.483850e-02
1.152669e-01 5.459917e-02
1.154201e-01 5.436117e-02
1.155729e-01 5.412451e-02
1.157254e-01 5.388917e-02
1.158776e-01 5.365514e-02
1.160295e-01 5.342242e-02
1.161810e-01 5.319098e-02
1.163323e-01 5.296082e-02
1.164832e-01 5.273192e-02
1.166339e-01 5.250429e-02
1.167842e-01 5.227789e-02
1.169342e-01 5.205274e-02
1.170839e-01 5.182881e-02
1.172333e-01 5.160609e-02
1.173824e-01 5.138458e-02
1.175313e-01 5.116427e-02
1.176798e-01 5.094514e-02
1.178280e-01 5.072719e-02
1.179759e-01 5.051041e-02
1.181236e-01 5.029478e-02
1.182709e-01 5.008030e-02
1.184180e-01 4.986696e-02
1.185648e-01 4.965474e-02
1.187113e-01 4.944365e-02
1.188575e-01 4.923367e-02
1.190035e-01 4.902479e-02
1.191492e-01 4.881701e-02
1.192946e-01 4.861031e-02
1.194397e-01 4.840469e-02
1.195845e-01 4.820014e-02
1.197291e-01 4.799664e-02
1.198734e-01 4.779420e-02
1.200175e-01 4.759280e-02
1.201612e-01 4.739244e-02
1.203048e-01 4.719310e-02
1.204480e-01 4.699479e-02
1.205910e-01 4.679748e-02
1.207337e-01 4.660118e-02
1.208762e-01 4.640588e-02
1.210185e-01 4.621156e-02
1.211604e-01 4.601823e-02
1.213021e-01 4.582587e-02
1.214436e-01 4.563447e-02
1.215848e-01 4.544404e-02
1.217258e-01 4.525455e-02
1.218665e-01 4.506601e-02
1.220070e-01 4.487841e-02
1.221472e-01 4.469174e-02
1.222872e-01 4.450599e-02
1.224270e-01 4.432116e-02
1.225665e-01 4.413724e-02
1.227058e-01 4.395423e-02
1.228448e-01 4.377211e-02
1.229836e-01 4.359088e-02
1.231222e-01 4.341053e-02
1.232605e-01 4.323106e-02
1.233986e-01 4.305246e-02
1.235365e-01 4.287473e-02
1.236741e-01 4.269785e-02
1.238116e-01 4.252183e-02
1.239488e-01 4.234665e-02
1.240857e-01 4.217231e-02
1.242225e-01 4.199880e-02
1.243590e-01 4.182613e-02
1.244953e-01 4.165427e-02
1.246314e-01 4.148323e-02
1.247673e-01 4.131300e-02
1.249029e-01 4.114358e-02
1.250384e-01 4.097495e-02
1.251736e-01 4.080712e-02
1.253086e-01 4.064008e-02
1.254434e-01 4.047381e-02
1.255780e-01 4.030833e-02
1.257124e-01 4.014361e-02
1.258466e-01 3.997966e-02
1.259806e-01 3.981647e-02
1.261143e-01 3.965404e-02
1.262479e-01 3.949236e-02
1.263812e-01 3.933142e-02
1.265144e-01 3.917122e-02
1.266474e-01 3.901175e-02
1.267801e-01 3.885302e-02
1.269127e-01 3.869501e-02
1.270450e-01 3.853772e-02
1.271772e-01 3.838114e-02
1.273092e-01 3.822527e-02
1.274410e-01 3.807011e-02
1.275725e-01 3.791565e-02
1.277039e-01 3.776189e-02
1.278351e-01 3.760881e-02
1.279661e-01 3.745642e-02
1.280970e-01 3.730472e-02
1.282276e-01 3.715369e-02
1.283581e-01 3.700333e-02
1.284883e-01 3.685364e-02
1.286184e-01 3.670461e-02
1.287483e-01 3.655625e-02
1.288780e-01 3.640854e-02
1.290076e-01 3.626148e-02
1.291369e-01 3.611506e-02
1.292661e-01 3.596929e-02
1.293951e-01 3.582416e-02
1.295240e-01 3.567966e-02
1.296526e-01 3.553579e-02
1.297811e-01 3.539254e-02
1.299094e-01 3.524992e-02
1.300375e-01 3.510791e-02
1.301655e-01 3.496652e-02
1.302933e-01 3.482573e-02
1.304209e-01 3.468556e-02
1.305483e-01 3.454598e-02
1.306756e-01 3.440700e-02
1.308027e-01 3.426862e-02
1.309297e-01 3.413082e-02
1.310565e-01 3.399361e-02
1.311831e-01 3.385699e-02
1.313096e-01 3.372094e-02
1.314359e-01 3.358547e-02
1.315620e-01 3.345057e-02
1.316880e-01 3.331624e-02
1.318138e-01 3.318247e-02
1.319395e-01 3.304927e-02
1.320650e-01 3.291662e-02
1.321903e-01 3.278452e-02
1.323155e-01 3.265298e-02
1.324405e-01 3.252198e-02
1.325654e-01 3.239153e-02
1.326902e-01 3.226161e-02
1.328147e-01 3.213224e-02
1.329392e-01 3.200340e-02
1.330635e-01 3.187508e-02
1.331876e-01 3.174730e-02
1.333116e-01 3.162004e-02
1.334354e-01 3.149330e-02
1.335591e-01 3.136707e-02
1.336826e-01 3.124136e-02
1.338060e-01 3.111617e-02
1.339293e-01 3.099148e-02
1.340524e-01 3.086729e-02
1.341754e-01 3.074361e-02
1.342982e-01 3.062043e-02
1.344209e-01 3.049774e-02
1.345434e-01 3.037554e-02
1.346658e-01 3.025384e-02
1.347881e-01 3.013262e-02
1.349103e-01 3.001188e-02
1.350322e-01 2.989163e-02
1.351541e-01 2.977186e-02
1.352758e-01 2.965256e-02
1.353974e-01 2.953373e-02
1.355189e-01 2.941538e-02
1.356402e-01 2.929749e-02
1.357614e-01 2.918006e-02
1.358825e-01 2.906310e-02
1.360034e-01 2.894659e-02
1.361242e-01 2.883054e-02
1.362449e-01 2.871495e-02
1.363655e-01 2.859980e-02
1.364859e-01 2.848511e-02
1.366062e-01 2.837086e-02
1.367264e-01 2.825705e-02
1.368464e-01 2.814368e-02
1.369663e-01 2.803075e-02
1.370861e-01 2.791826e-02
1.372058e-01 2.780620e-02
1.373254e-01 2.769457e-02
1.374448e-01 2.758337e-02
1.375641e-01 2.747259e-02
1.376833e-01 2.736224e-02
1.378024e-01 2.725230e-02
1.379214e-01 2.714279e-02
1.380402e-01 2.703369e-02
1.381590e-01 2.692500e-02
1.382776e-01 2.681673e-02
1.383961e-01 2.670886e-02
1.385145e-01 2.660140e-02
1.386328e-01 2.649435e-02
1.387509e-01 2.638769e-02
1.388690e-01 2.628144e-02
1.389869e-01 2.617558e-02
1.391047e-01 2.607012e-02
1.392225e-01 2.596505e-02
1.393401e-01 2.586038e-02
1.394576e-01 2.575609e-02
1.395750e-01 2.565219e-02
1.396923e-01 2.554867e-02
1.398095e-01 2.544553e-02
1.399265e-01 2.534278e-02
1.400435e-01 2.524040e-02
1.401604e-01 2.513840e-02
1.402771e-01 2.503677e-02
1.403938e-01 2.493551e-02
1.405104e-01 2.483462e-02
1.406268e-01 2.473410e-02
1.407432e-01 2.463395e-02
1.408594e-01 2.453416e-02
1.409756e-01 2.443473e-02
1.410917e-01 2.433567e-02
1.412076e-01 2.423696e-02
1.413235e-01 2.413860e-02
1.414393e-01 2.404060e-02
1.415550e-01 2.394295e-02
1.416705e-01 2.384565e-02
1.417860e-01 2.374870e-02
1.419014e-01 2.365210e-02
1.420167e-01 2.355584e-02
1.421319e-01 2.345992e-02
1.422470e-01 2.336435e-02
1.423621e-01 2.326911e-02
1.424770e-01 2.317421e-02
1.425918e-01 2.307965e-02
1.427066e-01 2.298542e-02
1.428213e-01 2.289152e-02
1.429358e-01 2.279795e-02
1.430503e-01 2.270471e-02
1.431647e-01 2.261180e-02
1.432791e-01 2.251921e-02
1.433933e-01 2.242695e-02
1.435075e-01 2.233500e-02
1.436215e-01 2.224338e-02
1.437355e-01 2.215208e-02
1.438494e-01 2.206109e-02
1.439632e-01 2.197041e-02
1.440770e-01 2.188005e-02
1.441906e-01 2.179000e-02
1.443042e-01 2.170027e-02
1.444177e-01 2.161084e-02
1.445311e-01 2.152171e-02
1.446444e-01 2.143290e-02
1.447577e-01 2.134438e-02
1.448709e-01 2.125617e-02
1.449840e-01 2.116826e-02
1.450970e-01 2.108065e-02
1.452100e-01 2.099333e-02
1.453229e-01 2.090631e-02
1.454357e-01 2.081959e-02
1.455484e-01 2.073316e-02
1.456611e-01 2.064702e-02
1.457737e-01 2.056117e-02
1.458862e-01 2.047561e-02
1.459986e-01 2.039033e-02
1.461110e-01 2.030535e-02
1.462233e-01 2.022064e-02
1.463356e-01 2.013622e-02
1.464477e-01 2.005208e-02
1.465598e-01 1.996822e-02
1.466719e-01 1.988464e-02
1.467838e-01 1.980134e-02
1.468958e-01 1.971831e-02
1.470076e-01 1.963556e-02
1.471194e-01 1.955308e-02
1.472311e-01 1.947087e-02
1.473427e-01 1.938893e-02
1.474543e-01 1.930726e-02
1.475658e-01 1.922586e-02
1.476773e-01 1.914473e-02
1.477887e-01 1.906386e-02
1.479000e-01 1.898325e-02
1.480113e-01 1.890291e-02
1.481225e-01 1.882283e-02
1.482337e-01 1.874301e-02
1.483448e-01 1.866344e-02
1.484558e-01 1.858414e-02
1.485668e-01 1.850509e-02
1.486777e-01 1.842629e-02
1.487886e-01 1.834775e-02
1.488994e-01 1.826946e-02
1.490102e-01 1.819143e-02
1.491209e-01 1.811364e-02
1.492316e-01 1.803610e-02
1.493422e-01 1.795881e-02
1.494527e-01 1.788177e-02
1.495632e-01 1.780497e-02
1.496737e-01 1.772841e-02
1.497841e-01 1.765210e-02
1.498944e-01 1.757603e-02
1.500047e-01 1.750020e-02
1.501150e-01 1.742461e-02
1.502252e-01 1.734926e-02
1.503353e-01 1.727415e-02
1.504454e-01 1.719927e-02
1.505555e-01 1.712463e-02
1.506655e-01 1.705022e-02
1.507755e-01 1.697604e-02
1.508854e-01 1.690210e-02
1.509953e-01 1.682838e-02
1.511051e-01 1.675490e-02
1.512149e-01 1.668164e-02
1.513246e-01 1.660861e-02
1.514344e-01 1.653581e-02
1.515440e-01 1.646323e-02
1.516537e-01 1.639088e-02
1.517632e-01 1.631875e-02
1.518728e-01 1.624684e-02
1.519823e-01 1.617516e-02
1.520918e-01 1.610369e-02
1.522012e-01 1.603244e-02
1.523106e-01 1.596141e-02
1.524200e-01 1.589060e-02
1.525293e-01 1.582001e-02
1.526386e-01 1.574963e-02
1.527478e-01 1.567946e-02
1.528571e-01 1.560950e-02
1.529662e-01 1.553976e-02
1.530754e-01 1.547023e-02
1.531845e-01 1.540091e-02
1.532936e-01 1.533180e-02
1.534027e-01 1.526290e-02
1.535117e-01 1.519420e-02
1.536207e-01 1.512571e-02
1.537297e-01 1.505743e-02
1.538386e-01 1.498935e-02
1.539475e-01 1.492148e-02
1.540564e-01 1.485380e-02
1.541653e-01 1.478633e-02
1.542741e-01 1.471906e-02
1.543829e-01 1.465199e-02
1.544917e-01 1.458512e-02
1.546004e-01 1.451845e-02
1.547092e-01 1.445198e-02
1.548179e-01 1.438570e-02
1.549266e-01 1.431961e-02
1.550352e-01 1.425373e-02
1.551439e-01 1.418803e-02
1.552525e-01 1.412253e-02
1.553611e-01 1.405722e-02
1.554697e-01 1.399210e-02
1.555782e-01 1.392717e-02
1.556868e-01 1.386244e-02
1.557953e-01 1.379789e-02
1.559038e-01 1.373353e-02
1.560123e-01 1.366935e-02
1.561207e-01 1.360536e-02
1.562292e-01 1.354156e-02
1.563376e-01 1.347795e-02
1.564461e-01 1.341451e-02
1.565545e-01 1.335126e-02
1.566629e-01 1.328819e-02
1.567713e-01 1.322531e-02
1.568797e-01 1.316260e-02
1.569880e-01 1.310007e-02
1.570964e-01 1.303773e-02
1.572047e-01 1.297556e-02
1.573131e-01 1.291357e-02
1.574214e-01 1.285175e-02
1.575297e-01 1.279012e-02
1.576380e-01 1.272865e-02
1.577463e-01 1.266736e-02
1.578546e-01 1.260625e-02
1.579629e-01 1.254531e-02
1.580712e-01 1.248454e-02
1.581795e-01 1.242394e-02
1.582878e-01 1.236352e-02
1.583960e-01 1.230326e-02
1.585043e-01 1.224317e-02
1.586126e-01 1.218326e-02
1.587208e-01 1.212351e-02
1.588291e-01 1.206392e-02
1.589374e-01 1.200451e-02
1.590457e-01 1.194526e-02
1.591539e-01 1.188617e-02
1.592622e-01 1.182725e-02
1.593705e-01 1.176850e-02
1.594788e-01 1.170990e-02
1.595870e-01 1.165147e-02
1.596953e-01 1.159320e-02
1.598036e-01 1.153510e-02
1.599119e-01 1.147715e-02
1.600202e-01 1.141936e-02
1.601285e-01 1.136173e-02
1.602369e-01 1.130426e-02
1.603452e-01 1.124695e-02
1.604535e-01 1.118979e-02
1.605619e-01 1.113280e-02
1.606703e-01 1.107595e-02
1.607786e-01 1.101927e-02
1.608870e-01 1.096273e-02
1.609954e-01 1.090635e-02
1.611038e-01 1.085013e-02
1.612123e-01 1.079405e-02
1.613207e-01 1.073813e-02
1.614292e-01 1.068236e-02
1.615376e-01 1.062675e-02
1.616461e-01 1.057128e-02
1.617546e-01 1.051596e-02
1.618632e-01 1.046079e-02
1.619717e-01 1.040577e-02
1.620803e-01 1.035089e-02
1.621889e-01 1.029617e-02
1.622975e-01 1.024159e-02
1.624061e-01 1.018715e-02
1.625148e-01 1.013286e-02
1.626234e-01 1.007872e-02
1.627321e-01 1.002472e-02
1.628409e-01 9.970864e-03
1.629496e-01 9.917151e-03
1.630584e-01 9.863581e-03
1.631672e-01 9.810153e-03
1.632761e-01 9.756866e-03
1.633849e-01 9.703720e-03
1.634938e-01 9.650714e-03
1.636028e-01 9.597848e-03
1.637117e-01 9.545121e-03
1.638207e-01 9.492533e-03
1.639297e-01 9.440082e-03
1.640388e-01 9.387770e-03
1.641479e-01 9.335594e-03
1.642570e-01 9.283554e-03
1.643662e-01 9.231651e-03
1.644754e-01 9.179883e-03
1.645846e-01 9.128250e-03
1.646939e-01 9.076751e-03
1.648032e-01 9.025385e-03
1.649126e-01 8.974153e-03
1.650220e-01 8.923054e-03
1.651314e-01 8.872087e-03
1.652409e-01 8.821252e-03
1.653504e-01 8.770548e-03
1.654600e-01 8.719974e-03
1.655696e-01 8.669531e-03
1.656793e-01 8.619218e-03
1.657890e-01 8.569033e-03
1.658988e-01 8.518977e-03
1.660086e-01 8.469050e-03
1.661185e-01 8.419250e-03
1.662284e-01 8.369577e-03
1.663384e-01 8.320031e-03
1.664484e-01 8.270611e-03
1.665585e-01 8.221317e-03
1.666686e-01 8.172149e-03
1.667788e-01 8.123105e-03
1.668890e-01 8.074185e-03
1.669993e-01 8.025389e-03
1.671097e-01 7.976716e-03
1.672201e-01 7.928167e-03
1.673306e-01 7.879739e-03
1.674411e-01 7.831434e-03
1.675517e-01 7.783250e-03
1.676624e-01 7.735187e-03
1.677731e-01 7.687245e-03
1.678839e-01 7.639423e-03
1.679948e-01 7.591720e-03
1.681057e-01 7.544137e-03
1.682167e-01 7.496673e-03
1.683278e-01 7.449327e-03
1.684389e-01 7.402098e-03
1.685501e-01 7.354987e-03
1.686614e-01 7.307994e-03
1.687728e-01 7.261116e-03
1.688842e-01 7.214355e-03
1.689957e-01 7.167710e-03
1.691073e-01 7.121180e-03
1.692190e-01 7.074764e-03
1.693308e-01 7.028463e-03
1.694426e-01 6.982276e-03
1.695545e-01 6.936203e-03
1.696665e-01 6.890243e-03
1.697786e-01 6.844395e-03
1.698908e-01 6.798660e-03
1.700030e-01 6.753037e-03
1.701154e-01 6.707525e-03
1.702278e-01 6.662124e-03
1.703403e-01 6.616834e-03
1.704529e-01 6.571654e-03
1.705657e-01 6.526584e-03
1.706785e-01 6.481624e-03
1.707914e-01 6.436772e-03
1.709044e-01 6.392029e-03
1.710175e-01 6.347395e-03
1.711307e-01 6.302868e-03
1.712440e-01 6.258449e-03
1.713574e-01 6.214137e-03
1.714709e-01 6.169932e-03
1.715845e-01 6.125833e-03
1.716982e-01 6.081840e-03
1.718120e-01 6.037952e-03
1.719260e-01 5.994170e-03
1.720400e-01 5.950492e-03
1.721542e-01 5.906919e-03
1.722685e-01 5.863450e-03
1.723829e-01 5.820084e-03
1.724974e-01 5.776822e-03
1.726120e-01 5.733663e-03
1.727268e-01 5.690606e-03
1.728416e-01 5.647652e-03
1.729566e-01 5.604799e-03
1.730718e-01 5.562048e-03
1.731870e-01 5.519398e-03
1.733024e-01 5.476849e-03
1.734179e-01 5.434400e-03
1.735335e-01 5.392051e-03
1.736493e-01 5.349802e-03
1.737652e-01 5.307652e-03
1.738813e-01 5.265601e-03
1.739975e-01 5.223649e-03
1.741138e-01 5.181795e-03
1.742303e-01 5.140038e-03
1.743469e-01 5.098380e-03
1.744637e-01 5.056819e-03
1.745806e-01 5.015354e-03
1.746976e-01 4.973987e-03
1.748149e-01 4.932715e-03
1.749322e-01 4.891540e-03
1.750498e-01 4.850459e-03
1.751675e-01 4.809475e-03
1.752853e-01 4.768585e-03
1.754033e-01 4.727789e-03
1.755215e-01 4.687088e-03
1.756399e-01 4.646481e-03
1.757584e-01 4.605967e-03
1.758771e-01 4.565547e-03
1.759959e-01 4.525220e-03
1.761150e-01 4.484985e-03
1.762342e-01 4.444842e-03
1.763536e-01 4.404792e-03
1.764732e-01 4.364833e-03
1.765930e-01 4.324965e-03
1.767129e-01 4.285189e-03
1.768331e-01 4.245503e-03
1.769535e-01 4.205908e-03
1.770740e-01 4.166403e-03
1.771948e-01 4.126987e-03
1.773157e-01 4.087661e-03
1.774369e-01 4.048425e-03
1.775582e-01 4.009277e-03
1.776798e-01 3.970217e-03
1.778016e-01 3.931246e-03
1.779236e-01 3.892363e-03
1.780458e-01 3.853568e-03
1.781683e-01 3.814860e-03
1.782909e-01 3.776239e-03
1.784139e-01 3.737705e-03
1.785370e-01 3.699258e-03
1.786604e-01 3.660896e-03
1.787840e-01 3.622621e-03
1.789078e-01 3.584431e-03
1.790319e-01 3.546327e-03
1.791563e-01 3.508308e-03
1.792809e-01 3.470373e-03
1.794058e-01 3.432523e-03
1.795309e-01 3.394757e-03
1.796563e-01 3.357075e-03
1.797820e-01 3.319477e-03
1.799079e-01 3.281962e-03
1.800341e-01 3.244530e-03
1.801606e-01 3.207181e-03
1.802874e-01 3.169915e-03
1.804145e-01 3.132731e-03
1.805419e-01 3.095628e-03
1.806695e-01 3.058608e-03
1.807975e-01 3.021669e-03
1.809258e-01 2.984811e-03
1.810544e-01 2.948034e-03
1.811833e-01 2.911338e-03
1.813125e-01 2.874722e-03
1.814421e-01 2.838187e-03
1.815720e-01 2.801731e-03
1.817023e-01 2.765355e-03
1.818329e-01 2.729058e-03
1.819638e-01 2.692840e-03
1.820951e-01 2.656701e-03
1.822268e-01 2.620640e-03
1.823589e-01 2.584658e-03
1.824913e-01 2.548754e-03
1.826241e-01 2.512928e-03
1.827573e-01 2.477179e-03
1.828909e-01 2.441508e-03
1.830249e-01 2.405914e-03
1.831593e-01 2.370396e-03
1.832941e-01 2.334955e-03
1.834294e-01 2.299590e-03
1.835651e-01 2.264302e-03
1.837012e-01 2.229089e-03
1.838378e-01 2.193951e-03
1.839749e-01 2.158889e-03
1.841124e-01 2.123903e-03
1.842504e-01 2.088991e-03
1.843889e-01 2.054153e-03
1.845279e-01 2.019390e-03
1.846674e-01 1.984701e-03
1.848075e-01 1.950086e-03
1.849480e-01 1.915545e-03
1.850892e-01 1.881077e-03
1.852308e-01 1.846682e-03
1.853731e-01 1.812360e-03
1.855159e-01 1.778111e-03
1.856593e-01 1.743934e-03
1.858033e-01 1.709830e-03
1.859480e-01 1.675797e-03
1.860932e-01 1.641837e-03
1.862392e-01 1.607948e-03
1.863858e-01 1.574130e-03
1.865330e-01 1.540383e-03
1.866810e-01 1.506708e-03
1.868297e-01 1.473103e-03
1.869792e-01 1.439568e-03
1.871294e-01 1.406104e-03
1.872804e-01 1.372710e-03
1.874322e-01 1.339385e-03
1.875848e-01 1.306130e-03
1.877383e-01 1.272944e-03
1.878926e-01 1.239828e-03
1.880479e-01 1.206781e-03
1.882040e-01 1.173802e-03
1.883612e-01 1.140891e-03
1.885193e-01 1.108049e-03
1.886784e-01 1.075275e-03
1.888386e-01 1.042569e-03
1.889999e-01 1.009931e-03
1.891624e-01 9.773597e-04
1.893260e-01 9.448558e-04
1.894908e-01 9.124190e-04
1.896569e-01 8.800490e-04
1.898244e-01 8.477457e-04
1.899932e-01 8.155087e-04
1.901634e-01 7.833379e-04
1.903352e-01 7.512331e-04
1.905085e-01 7.191941e-04
1.906835e-01 6.872206e-04
1.908602e-01 6.553126e-04
1.910387e-01 6.234697e-04
1.912192e-01 5.916919e-04
1.914017e-01 5.599788e-04
1.915864e-01 5.283303e-04
1.917734e-01 4.967462e-04
1.919628e-01 4.652263e-04
1.921549e-01 4.337704e-04
1.923498e-01 4.023783e-04
1.925479e-01 3.710498e-04
1.927492e-01 3.397847e-04
1.929543e-01 3.085828e-04
1.931635e-01 2.774440e-04
1.933772e-01 2.463681e-04
1.935961e-01 2.153547e-04
1.938210e-01 1.844039e-04
1.940529e-01 1.535153e-04
1.942932e-01 1.226888e-04
1.945443e-01 9.192423e-05
1.948100e-01 6.122135e-05
1.950982e-01 3.058000e-05
1.954470e-01 2.998890e-14
1.954470e-01 0.000000e+00


==> data/binsplit_a50_p0.01.csv <==
R D
0.000000e+00 5.000000e-01
8.546875e-02 0.000000e+00


==> data/binsplit_p0.03_0.01_0.01.csv <==
R D
0.000000e+00 2.632200e-01
2.388672e-03 2.382200e-01
4.772566e-02 9.700000e-04
4.793598e-02 0.000000e+00


==> data/binsplit_p0.05_0.00_0.05_0.00.csv <==
R D
0.000000e+00 1.071559e-01
7.422973e-06 1.071166e-01
3.264168e-02 1.708761e-03
3.317926e-02 0.000000e+00


==> data/binsplit_p0.15_0.01_0.01.csv <==
R D
0.000000e+00 5.253500e-01
4.273438e-03 4.753500e-01
8.538328e-02 8.500000e-04
8.604578e-02 0.000000e+00


==> data/binsplit_p0.20_0.03_0.20_0.03.csv <==
R D
0.000000e+00 9.558590e-01
1.250282e-04 9.550946e-01
2.020941e-01 9.215730e-03
2.111379e-01 0.000000e+00


==> data/individual_a10_p0.38.csv <==
R D
1.0 0.0
0.0 6.180340e-01


==> data/individual_a50_p0.01.csv <==
R D
1.0 0.0
0.0 5.000000e-01


==> data/individual_p0.03_0.01_0.01.csv <==
R D
4.250073e-17 2.632200e-01
1.000000e-03 2.622500e-01
5.100000e-02 2.372500e-01
1.000000e+00 0.000000e+00


==> data/individual_p0.05_0.00_0.05_0.00.csv <==
R D
-3.741853e-17 1.071559e-01
2.478455e-05 1.071166e-01
1.819702e-03 1.054078e-01
9.863914e-01 1.437071e-03
1.000000e+00 0.000000e+00


==> data/individual_p0.15_0.01_0.01.csv <==
R D
4.163336e-17 5.253500e-01
5.000000e-02 4.753500e-01
5.100000e-02 4.745000e-01
1.000000e+00 0.000000e+00


==> data/individual_p0.20_0.03_0.20_0.03.csv <==
R D
7.865887e-17 9.558590e-01
1.584641e-04 9.550946e-01
9.750627e-01 2.211125e-02
9.885376e-01 9.215730e-03
1.000000e+00 0.000000e+00

